Analysis and Optimization of Graph Decompositions by Lifted Multicuts

We study the set of all decompositions (clusterings) of a graph through its characterization as a set of lifted multicuts. This leads us to practically relevant insights related to the definition of a class of decompositions by must-join and must-cut constraints and related to the comparison of clusterings by metrics. To find optimal decompositions defined by minimum cost lifted multicuts, we establish some properties of some facets of lifted multicut polytopes, define efficient separation procedures and apply these in a branch-and-cut algorithm.

==> 66039-spectrum.csv <==
distance spectrum absolute_errors pairs
1 0.0129220779220779 3980 308000
2 0.020449285316684 12564 614398
3 0.0265035966213952 24362 919196
4 0.031273008092304 38228 1222396
5 0.035244750656168 53713 1524000
6 0.0386313671525924 70464 1824010
7 0.0416179017615674 88331 2122428
8 0.0443239574480749 107231 2419256
9 0.046827845758476 127114 2714496
10 0.0491800608347323 147941 3008150
11 0.0513750598444952 169549 3300220
12 0.0534780327445172 192024 3590708
13 0.0554397651726356 215085 3879616
14 0.057247202147568 238546 4166946
15 0.0589109978215465 262313 4452700
16 0.0604224721757781 286214 4736880
17 0.0617901666464787 310155 5019488
18 0.0630286503641337 334085 5300526
19 0.064148253869716 357947 5579996
20 0.0651776233803923 381804 5857900
21 0.0661190302303138 405590 6134240
22 0.0670007480085093 429409 6409018
23 0.0678141268880656 453150 6682236
24 0.0685581147604163 476746 6953896
25 0.0692689645625692 500399 7224000
26 0.0699262600850178 523926 7492550
27 0.070565837082263 547559 7759548
28 0.0711852068212869 571261 8024996
29 0.0717815738066927 594990 8288896
30 0.0723671977781026 618830 8551250
31 0.072935953681659 642716 8812060
32 0.0734817437976005 666577 9071328
33 0.0739869071425876 690228 9329056
34 0.0744619386920273 713736 9585246
35 0.0749151922275633 737158 9839900
36 0.0753463284527327 760472 10093020
37 0.075764494894345 783754 10344608
38 0.0761620989278945 806912 10594666
39 0.0765374895003281 829911 10843196
40 0.0768834646805288 852653 11090200
41 0.0772181289521228 875320 11335680
42 0.077543011275482 897920 11579638
43 0.0778517241810998 920369 11822076
44 0.0781407040174763 942611 12062996
45 0.0784138054363376 964678 12302400
46 0.0786839857770434 986720 12540290
47 0.0789466392959416 1008675 12776668
48 0.0792034852764501 1030559 13011536
49 0.0794524924922023 1052340 13244896
50 0.0796928784758937 1074001 13476750
51 0.0799105573024199 1095342 13707100
52 0.0801209218059654 1116561 13935948
53 0.0803131559207687 1137499 14163296
54 0.0804927547472241 1158222 14389146
55 0.0806565162349882 1178674 14613500
56 0.08080654554082 1198875 14836360
57 0.0809439511724478 1218832 15057728
58 0.0810858062447742 1238797 15277606
59 0.0812289187477849 1258723 15495996
60 0.0813720573541485 1278591 15712900
61 0.081519268824333 1298465 15928320
62 0.0816626769315668 1318220 16142258
63 0.0818070457475385 1337931 16354716
64 0.0819544195426501 1357632 16565696
65 0.0821166364633507 1377523 16775200
66 0.0822795192669475 1397372 16983230
67 0.0824417962571732 1417157 17189788
68 0.0826074874003126 1436947 17394876
69 0.0827717891347079 1456659 17598496
70 0.0829291626991149 1476193 17800650
71 0.0830941474356909 1495806 18001340
72 0.0832616322743334 1515409 18200568
73 0.083431729912966 1535005 18398336
74 0.0836021293441134 1554552 18594646
75 0.0837742888315283 1574077 18789500
76 0.0839471840445875 1593561 18982900
77 0.0841146172319071 1612885 19174848
78 0.0842689306971329 1631897 19365346
79 0.0844061355819939 1650511 19554396
80 0.0845299361766792 1668790 19742000
81 0.0846367150805694 1686654 19928160
82 0.0847351134929571 1704267 20112878
83 0.0848208892363657 1721538 20296156
84 0.0848990789919092 1738563 20477996
85 0.0849689230530922 1755322 20658400
86 0.0850356834859678 1771920 20837370
87 0.0851014908083347 1788400 21014908
88 0.0851619384365526 1804668 21191016
89 0.085226055823316 1820914 21365696
90 0.0852848908605108 1836947 21538950
91 0.0853387579810583 1852771 21710780
92 0.0853796877939169 1868209 21881188
93 0.0854148284349295 1883412 22050176
94 0.0854436359115817 1898365 22217746
95 0.0854728621911284 1913216 22383900
96 0.0854999680690277 1927908 22548640
97 0.0855214748453327 1942361 22711968
98 0.0855404717851615 1956643 22873886
99 0.0855507563558428 1970610 23034396
100 0.0855604371914545 1984446 23193500
101 0.0855625835074857 1997989 23351200
102 0.0855599775016465 2011301 23507498
103 0.0855535086134134 2024401 23662396
104 0.085540430643466 2037222 23815896
105 0.0855252002670227 2049868 23968000
106 0.0855089264724357 2062365 24118710
107 0.0854876630272555 2074617 24268028
108 0.0854650131250237 2086710 24415956
109 0.0854356983915641 2098514 24562496
110 0.0854023753776664 2110092 24707650
111 0.0853710975067018 2121593 24851420
112 0.0853398169658661 2132967 24993808
113 0.0853132563214308 2144333 25134816
114 0.0852777148903679 2155347 25274446
115 0.0852417492041381 2166223 25412700
116 0.0852003829417157 2176834 25549580
117 0.0851552854325436 2187221 25685088
118 0.0851064629125598 2197383 25819226
119 0.0850526872769247 2207287 25951996
120 0.0849985814732742 2217052 26083400
121 0.0849436014502484 2226664 26213440
122 0.0848945024086522 2236301 26342118
123 0.084852544648099 2245999 26469436
124 0.0848214856436054 2255861 26595396
125 0.0847934505988024 2265681 26720000
126 0.0847680888118987 2275451 26843250
127 0.0847438701245029 2285131 26965148
128 0.0847232059312783 2294787 27085696
129 0.0847080981305718 2304475 27204896
130 0.0846972211801521 2314161 27322750
131 0.0846944123128685 2323952 27439260
132 0.0847003247536113 2333869 27554428
133 0.0847132540627064 2343868 27668256
134 0.084734945562657 2354000 27780746
135 0.0847665809787071 2364301 27891900
136 0.0848060761981764 2374716 28001720
137 0.0848524849051277 2385221 28110208
138 0.0849023611913316 2395721 28217366
139 0.08495990353631 2406336 28323196
140 0.0850215458865825 2416967 28427700
141 0.0850876313664352 2427625 28530880
142 0.0851581151617425 2438310 28632738
143 0.0852296480220355 2448927 28733276
144 0.0853027778101487 2459492 28832496
145 0.0853768008738213 2469985 28930400
146 0.0854525047206066 2480429 29026990
147 0.0855323149968952 2490895 29122268
148 0.0856153407304076 2501358 29216236
149 0.0857025116196802 2511846 29308896
150 0.0857891344461357 2522222 29400250
151 0.0858742705228499 2532458 29490300
152 0.0859529015267834 2542405 29579048
153 0.0860231016160452 2552004 29666496
154 0.0860883768119313 2561357 29752646
155 0.0861459237536657 2570379 29837500
156 0.0862014581034228 2579239 29921060
157 0.0862619973357622 2588147 30003328
158 0.0863276354122977 2597107 30084306
159 0.0863977703749861 2606102 30163996
160 0.0864711134036981 2615094 30242400
161 0.0865438502984216 2623968 30319520
162 0.0866154956950992 2632709 30395358
163 0.0866881615295559 2641381 30469916
164 0.0867579804025748 2649866 30543196
165 0.0868210562073741 2658044 30615200
166 0.0868787747348704 2665956 30685930
167 0.0869331903730169 2673664 30755388
168 0.0869849429540557 2681187 30823576
169 0.0870305546404953 2688417 30890496
170 0.0870700006299233 2695352 30956150
171 0.0871024166568345 2701964 31020540
172 0.0871280377849873 2708259 31083668
173 0.0871493751143021 2714314 31145536
174 0.0871668356611547 2720141 31206146
175 0.0871805664390462 2725744 31265500
176 0.0871840401486419 2730918 31323600
177 0.0871755878055023 2735609 31380448
178 0.087156826275162 2739866 31436046
179 0.0871298982712062 2743755 31490396
180 0.0870950592039564 2747283 31543500
181 0.087060030333568 2750693 31595360
182 0.0870227489888288 2753920 31645978
183 0.0869883903496777 2757128 31695356
184 0.0869584748951407 2760366 31743496
185 0.0869298907846394 2763536 31790400
186 0.0869084657748271 2766824 31836070
187 0.0868921222961692 2770165 31880508
188 0.0868843088317162 2773670 31923716
189 0.086886204511236 2777378 31965696
190 0.086895360153969 2781212 32006450
191 0.0869148329993341 2785271 32045980
192 0.0869445817217449 2789555 32084288
193 0.0869846297991717 2794066 32121376
194 0.0870349096436927 2798803 32157246
195 0.0870904792820554 2803608 32191900
196 0.0871498019881249 2808432 32225340
197 0.087212929381409 2813277 32257568
198 0.0872811525410249 2818185 32288586
199 0.0873529119452587 2823106 32318396
200 0.0874257890994528 2827962 32347000
201 0.0874964169220125 2832644 32374400
202 0.0875748342669478 2837477 32400598
203 0.087657324787492 2842341 32425596
204 0.0877453004055915 2847282 32449396
205 0.0878382606553338 2852284 32472000
206 0.0879349997430248 2857308 32493410
207 0.0880363766233654 2862382 32513628
208 0.0881441097216286 2867562 32532656
209 0.0882539854385015 2872711 32550496
210 0.0883683097845528 2877904 32567150
211 0.0884852722095399 2883082 32582620
212 0.0886054898213045 2888265 32596908
213 0.0887294872839069 2893470 32610016
214 0.0888561031889391 2898659 32621946
215 0.0889842703790983 2903797 32632700
216 0.0891124945929022 2908835 32642280
217 0.0892428055421068 2913839 32650688
218 0.0893722093681026 2918711 32657926
219 0.0895044500985121 2923573 32663996
220 0.0896406980339099 2928463 32668900
221 0.0897800728683082 2933352 32672640
222 0.0899220014385214 2938221 32675218
223 0.0900626980084486 2942946 32676636
224 0.090201407134876 2947502 32676896
225 0.0903382298934998 2951892 32676000
226 0.0904706960743957 2956035 32673950
227 0.0905985072640516 2959921 32670748
228 0.0907211802612079 2963534 32666396
229 0.0908417209374783 2966972 32660896
230 0.0909581754289258 2970171 32654250
231 0.0910682505852089 2973056 32646460
232 0.0911689145084763 2975528 32637528
233 0.0912616662482052 2977636 32627456
234 0.0913487100876048 2979452 32616246
235 0.0914283874015072 2980922 32603900
236 0.0915050803272864 2982189 32590420
237 0.09157642382961 2983176 32575808
238 0.0916373756736242 2983719 32560066
239 0.0916879214936357 2983818 32543196
240 0.0917314574545276 2983584 32525200
241 0.0917660019294852 2982953 32506080
242 0.0917942766321743 2982014 32485838
243 0.0918145113446464 2980710 32464476
244 0.0918335604258135 2979264 32441996
245 0.0918499679194531 2977629 32418400
246 0.0918706390040776 2976029 32393690
247 0.0918887830363124 2974244 32367868
248 0.0919041118661501 2972265 32340936
249 0.0919197709793638 2970194 32312896
250 0.0919347659426182 2967999 32283750
251 0.0919510130683492 2965742 32253500
252 0.0919688532248067 2963434 32222148
253 0.0919855223236653 2960986 32189696
254 0.0920036872577951 2958484 32156146
255 0.0920212630169824 2955861 32121500
256 0.0920391475844736 2953146 32085760
257 0.0920606455229953 2950445 32048928
258 0.0920784870053756 2947525 32011006
259 0.0921018506320344 2944680 31971996
260 0.0921225482980969 2941648 31931900
261 0.092137430575415 2938329 31890720
262 0.0921488569399498 2934799 31848458
263 0.0921572491670837 2931072 31805116
264 0.092161550867777 2927115 31760696
265 0.0921616448895167 2922925 31715200
266 0.0921562126306064 2918461 31668630
267 0.0921440848084823 2913687 31620988
268 0.0921261425688791 2908632 31572276
269 0.0921065070481728 2903427 31522496
270 0.0920832241080465 2898011 31471650
271 0.0920545173193667 2892329 31419740
272 0.0920248780492781 2886523 31366768
273 0.0919936858919003 2880574 31312736
274 0.0919617555333501 2874508 31257646
275 0.0919254843517139 2868213 31201500
276 0.0918816605285718 2861590 31144300
277 0.0918344461155049 2854770 31086048
278 0.0917831344608294 2847732 31026746
279 0.091732341083541 2840620 30966396
280 0.091679922342663 2833368 30905000
281 0.0916282565390162 2826050 30842560
282 0.0915697994592301 2818434 30779078
283 0.0915051808009206 2810541 30714556
284 0.0914373834627405 2802464 30648996
285 0.0913700036622371 2794314 30582400
286 0.0913024414078822 2786073 30514770
287 0.0912337301043536 2777712 30446108
288 0.09116434275854 2769246 30376416
289 0.0910906319392896 2760565 30305696
290 0.091012189938794 2751658 30233950
291 0.0909292010458477 2742532 30161180
292 0.0908418836490559 2733195 30087388
293 0.0907518235022545 2723696 30012576
294 0.0906567467285857 2713968 29936746
295 0.0905573026031567 2704032 29859900
296 0.0904544483856714 2693918 29782040
297 0.0903437303387975 2683495 29703168
298 0.0902259458994522 2672789 29623286
299 0.0901062662622219 2661955 29542396
300 0.089986252779145 2651040 29460500
301 0.089872419802843 2640236 29377600
302 0.0897593741834848 2629384 29293698
303 0.0896506655050075 2618588 29208796
304 0.0895428462883636 2607747 29122896
305 0.0894348395095743 2596830 29036000
306 0.0893295279035488 2585921 28948110
307 0.0892280278599275 2575052 28859228
308 0.0891339034492117 2564325 28769356
309 0.0890393624547117 2553515 28678496
310 0.0889508914125999 2542808 28586650
311 0.0888641817769608 2532080 28493820
312 0.0887819820332445 2521409 28400008
313 0.088706936558972 2510869 28305216
314 0.0886390679207241 2500459 28209446
315 0.0885788629338342 2490191 28112700
316 0.0885302791577934 2480174 28014980
317 0.0884958988816851 2470477 27916288
318 0.0884673791853836 2460864 27816626
319 0.0884471912898241 2451402 27715996
320 0.0884356350309983 2442097 27614400
321 0.0884245110468802 2432721 27511840
322 0.0884171904066282 2423409 27408799
323 0.0884064452633031 2414005 27305758
324 0.0883884503154593 2404406 27202717
325 0.0883650786083199 2394665 27099676
326 0.0883373057419934 2384810 26996635
327 0.0883031103987068 2374788 26893594
328 0.0882695478514385 2364790 26790553
329 0.0882320540033856 2354694 26687512
330 0.0881943447360679 2344600 26584471
331 0.0881509797620446 2334364 26481430
332 0.0881077688254578 2324141 26378389
333 0.0880614787670938 2313846 26275348
334 0.088009933553049 2303423 26172307
335 0.0879545668834711 2292911 26069266
336 0.0878982601437059 2282386 25966225
337 0.0878373289228426 2271753 25863184
338 0.0877730764149873 2261047 25760143
339 0.0877067098224889 2250300 25657102
340 0.0876398862787406 2239555 25554061
341 0.0875697712704638 2228740 25451020
342 0.0874984944559091 2217910 25347979
343 0.0874207732259037 2206932 25244938
344 0.0873398693821711 2195890 25141897
345 0.0872579002810672 2184838 25038856
346 0.0871783416744149 2173863 24935815
347 0.087102632996217 2163000 24832774
348 0.0870251611693503 2152109 24729733
349 0.0869455792113695 2141182 24626692
350 0.086859660496718 2130116 24523651
351 0.0867689627736572 2118951 24420610
352 0.0866734252918127 2107687 24317569
353 0.0865724906964943 2096312 24214528
354 0.0864666704297416 2084840 24111487
355 0.0863536523771676 2073217 24008446
356 0.0862407476468188 2061620 23905405
357 0.0861279997230527 2050050 23802364
358 0.0860208116493454 2038635 23699323
359 0.0859139164381914 2027249 23596282
360 0.0858085949060838 2015922 23493241
361 0.0856989251908919 2004515 23390200
362 0.085578665907679 1992884 23287159
363 0.0854508677017603 1981103 23184118
364 0.08531096707489 1969069 23081077
365 0.0851615864819778 1956846 22978036
366 0.0850055704930209 1944502 22874995
367 0.0848414237970092 1932005 22771954
368 0.0846679768015343 1919331 22668913
369 0.0844877166723271 1906539 22565872
370 0.0843001489883443 1893620 22462831
371 0.0841063802477572 1880601 22359790
372 0.083906593905516 1867488 22256749
373 0.0837013379430658 1854295 22153708
374 0.0834904903330135 1841021 22050667
375 0.0832756125878945 1827702 21947626
376 0.0830548623377372 1814299 21844585
377 0.0828276041480771 1800800 21741544
378 0.0825976270169891 1787289 21638503
379 0.0823624772944272 1773714 21535462
380 0.0821239933650053 1760116 21432421
381 0.0818803453264933 1746457 21329380
382 0.0816315521956 1732739 21226339
383 0.0813784381586625 1718981 21123298
384 0.0811241270741837 1705250 21020257
385 0.0808609998577249 1691387 20917216
386 0.0805901747246768 1677418 20814175
387 0.0803110539480842 1663333 20711134
388 0.0800232704695189 1649127 20608093
389 0.0797274252218429 1634815 20505052
390 0.0794257487656486 1620445 20402011
391 0.0791232264494208 1606120 20298970
392 0.0788225686473744 1591895 20195929
393 0.0785231072805462 1577756 20092888
394 0.0782231599871675 1563669 19989847
395 0.0779228197831266 1549636 19886806
396 0.0776216256106965 1535648 19783765
397 0.0773164137660789 1521643 19680724
398 0.0770078359119412 1507635 19577683
399 0.0766948629915764 1493605 19474642
400 0.0763785605536682 1479575 19371601
401 0.0760596536534126 1465560 19268560
402 0.0757413874364686 1451623 19165519
403 0.0754246116375846 1437780 19062478
404 0.0751059749295298 1423967 18959437
405 0.0747893181708742 1410257 18856396
406 0.0744764870072582 1396684 18753355
407 0.0741654001106898 1383208 18650314
408 0.073857757957194 1369860 18547273
409 0.0735526423653747 1356622 18444232
410 0.0732511863597081 1343514 18341191
411 0.0729515877432744 1330502 18238150
412 0.0726519482182324 1317551 18135109
413 0.0723518234292373 1304653 18032068
414 0.0720520974172218 1291824 17929027
415 0.0717501404971372 1279017 17825986
416 0.0714486785350854 1266281 17722945
417 0.0711470959206134 1253605 17619904
418 0.0708446483825329 1240976 17516863
419 0.0705443641263819 1228447 17413822
420 0.0702452997354654 1216001 17310781
421 0.0699474190102826 1203637 17207740
422 0.0696502171713165 1191346 17104699
423 0.0693508833079691 1179080 17001658
424 0.0690519230064804 1166882 16898617
425 0.0687517951155709 1154726 16795576
426 0.0684538328061016 1142668 16692535
427 0.0681574736396421 1130698 16589494
428 0.0678614739022396 1118795 16486453
429 0.067564619628683 1106939 16383412
430 0.067265174730969 1095102 16280371
431 0.0669634605957843 1083290 16177330
432 0.066654705536276 1071427 16074289
433 0.0663386480505468 1059511 15971248
434 0.0660164692835177 1047563 15868207
435 0.0656883029331883 1035587 15765166
436 0.0653566486029195 1023624 15662125
437 0.0650248433648151 1011727 15559084
438 0.0646905550146308 999860 15456043
439 0.0643562086424531 988061 15353002
440 0.0640195735582537 976296 15249961
441 0.0636821215138127 964588 15146920
442 0.0633423068611493 952914 15043879
443 0.0630046320025691 941342 14940838
444 0.0626667826767006 929837 14837797
445 0.0623294338908632 918409 14734756
446 0.0619874020236179 906982 14631715
447 0.0616451301749905 895622 14528674
448 0.0612960970239573 884235 14425633
449 0.0609425305140299 872855 14322592
450 0.0605788466879158 861404 14219551
451 0.0602002902983811 849818 14116510
452 0.0598088881489658 838130 14013469
453 0.0594038515565445 826333 13910428
454 0.0589851649700266 814431 13807387
455 0.0585525934619573 802425 13704346
456 0.058105894985812 790316 13601305
457 0.0576470426122944 778135 13498264
458 0.0571766517063583 765894 13395223
459 0.0566961090361236 753615 13292182
460 0.056205479947481 741302 13189141
461 0.0557068186854754 728985 13086100
462 0.0552022447098176 716694 12983059
463 0.0546962744927841 704489 12880018
464 0.054190674366871 692393 12776977
465 0.0536899507777221 680463 12673936
466 0.0531898484554998 668644 12570895
467 0.0526947139419502 656990 12467854
468 0.0522028921909292 645479 12364813
469 0.0517121016440364 634082 12261772
470 0.0512250826175857 622832 12158731
471 0.0507381161924369 611683 12055690
472 0.0502516220462928 600640 11952649
473 0.0497611397777884 589650 11849608
474 0.049269203504309 578744 11746567
475 0.0487744004694111 567906 11643526
476 0.0482806398517913 557182 11540485
477 0.0477877749609091 546570 11437444
478 0.0472984770349175 536100 11334403
479 0.0468115087021503 525757 11231362
480 0.0463246881537655 515516 11128321
481 0.0458413754571312 505414 11025280
482 0.0453595127882108 495442 10922560
483 0.0448776764062223 485598 10820480
484 0.0443972677398849 475896 10719038
485 0.0439152205376564 466302 10618232
486 0.0434312981671525 456813 10518060
487 0.0429451591972756 447425 10418520
488 0.0424601317297844 438172 10319610
489 0.0419707693559976 428997 10221328
490 0.0414839595751423 419970 10123672
491 0.0409894042271389 410986 10026640
492 0.040491912070516 402094 9930230
493 0.0399920076791358 393299 9834440
494 0.0394870538525072 384575 9739268
495 0.0389739994309835 375893 9644712
496 0.0384504076634659 367231 9550770
497 0.0379175548562825 358603 9457440
498 0.0373780529476589 350035 9364720
499 0.0368330031852959 341538 9272608
500 0.036285513438365 333141 9181102
501 0.0357359574046776 324847 9090200
502 0.035188390982122 316692 8999900
503 0.0346433301160468 308679 8910200
504 0.0341057315087079 300850 8821098
505 0.0335741094969283 293189 8732592
506 0.0330462203343559 285674 8644680
507 0.032524984340965 278328 8557360
508 0.0320048213651169 271101 8470630
509 0.0314882673813833 264013 8384488
510 0.0309727805939367 257041 8298932
511 0.0304602165094546 250199 8213960
512 0.0299507846048438 243487 8129570
513 0.0294433341287834 236894 8045760
514 0.0289376690417918 230417 7962528
515 0.0284354872769507 224068 7879872
516 0.0279340684988952 217824 7797790
517 0.0274320009123567 211673 7716280
518 0.0269318720580878 205634 7635340
519 0.0264325408128797 199697 7554968
520 0.0259342874442052 193863 7475162
521 0.0254376737444429 188135 7395920
522 0.024941644663835 182504 7317240
523 0.0244488280343467 176988 7239120
524 0.0239584738404688 171580 7161558
525 0.0234726204282219 166293 7084552
526 0.0229909675946405 161123 7008100
527 0.0225134877816566 156068 6932200
528 0.0220381078775239 151112 6856850
529 0.0215661994724897 146263 6782048
530 0.021095168126859 141502 6707792
531 0.0206277283361069 136846 6634080
532 0.0201609227988191 132274 6560910
533 0.0196950501519663 127787 6488280
534 0.0192319801103085 123396 6416188
535 0.0187697253363158 119087 6344632
536 0.0183076410551501 114855 6273610
537 0.0178461806316821 110702 6203120
538 0.0173833717039829 106615 6133160
539 0.0169230875791262 102617 6063728
540 0.0164638749907837 98698 5994822
541 0.01601180472594 94893 5926440
542 0.0155629862526414 91177 5858580
543 0.0151202505853669 87565 5791240
544 0.0146800949895692 84035 5724418
545 0.0142446809112298 80598 5658112
546 0.01381734235523 77271 5592320
547 0.0133977680639185 74050 5527040
548 0.0129896544843078 70953 5462270
549 0.0125913114615614 67968 5398008
550 0.0122015232876137 65086 5334252
551 0.0118256497818251 62333 5271000
552 0.0114575913214611 59674 5208250
553 0.0111004663816557 57123 5146000
554 0.010753409353753 54673 5084248
555 0.0104139126640058 52309 5022992
556 0.0100835712975819 50037 4962230
557 0.00975793356126937 47833 4901960
558 0.0094370717321537 45696 4842180
559 0.00912043100319305 43622 4782888
560 0.00880975393737873 41618 4724082
561 0.00850450944754981 39680 4665760
562 0.00820717373565513 37818 4607920
563 0.00791858584437959 36034 4550560
564 0.00763650622051691 34316 4493678
565 0.00736127963307185 32664 4437272
566 0.00709486138943793 31085 4381340
567 0.00683883972740806 29584 4325880
568 0.00659277106176933 28157 4270890
569 0.00635760445957279 26806 4216368
570 0.00612856508594262 25509 4162312
571 0.00590816604684671 24275 4108720
572 0.00569633518181078 23102 4055590
573 0.00549149121141567 21982 4002920
574 0.00529449405018037 20917 3950708
575 0.00510290970496687 19896 3898952
576 0.00492066586098008 18933 3847650
577 0.00474610198061525 18020 3796800
578 0.00458199871877002 17166 3746400
579 0.00442532939730249 16358 3696448
580 0.00427645956530156 15596 3646942
581 0.00413465707583355 14876 3597880
582 0.00400055222778833 14199 3549260
583 0.00387708935528466 13574 3501080
584 0.00376273622796263 12994 3453338
585 0.00365821577718589 12460 3406032
586 0.00356011621953107 11959 3359160
587 0.00346935448815475 11493 3312720
588 0.00338689384732652 11064 3266710
589 0.00331095193981736 10665 3221128
590 0.00324152731825092 10295 3175972
591 0.00317637740958853 9946 3131240
592 0.00311474507034497 9615 3086930
593 0.00305483989694516 9296 3043040
594 0.00299543134211326 8985 2999568
595 0.00293623026052321 8681 2956512
596 0.00287658680723574 8382 2913870
597 0.00281720549929657 8090 2871640
598 0.00275706582044088 7802 2829820
599 0.00269652073871542 7519 2788408
600 0.00263667275484257 7244 2747402
601 0.00257684350524605 6975 2706800
602 0.00251781294532363 6714 2666600
603 0.00245926602710522 6460 2626800
604 0.00240202705575254 6215 2587398
605 0.00234579295493001 5978 2548392
606 0.00229063902015316 5749 2509780
607 0.00223704866562009 5529 2471560
608 0.00218512324703233 5318 2433730
609 0.00213705531221623 5121 2396288
610 0.00209347787754659 4939 2359232
611 0.00205376825571783 4770 2322560
612 0.00201725955377099 4612 2286270
613 0.00198190511740344 4460 2250360
614 0.00194687804199694 4312 2214828
615 0.00191221431481434 4168 2179672
616 0.00187795178307512 4028 2144890
617 0.00184413024525226 3892 2110480
618 0.00181079154707095 3760 2076440
619 0.00177797968247006 3632 2042768
620 0.00174524325416455 3507 2009462
621 0.00171361787383887 3387 1976520
622 0.00168266510283239 3271 1943940
623 0.0016529617307974 3160 1911720
624 0.00162405883848674 3053 1879858
625 0.00159601634320735 2950 1848352
626 0.00156834690732996 2850 1817200
627 0.0015410882221227 2753 1786400
628 0.00151428001936274 2659 1755950
629 0.00148796417761008 2568 1725848
630 0.00146277442497223 2481 1696092
631 0.00143698850409197 2395 1666680
632 0.00141059226555773 2310 1637610
633 0.00138357117995127 2226 1608880
634 0.00135591032643082 2143 1580488
635 0.00132759438094551 2061 1552432
636 0.00129860760406897 1980 1524710
637 0.00126893382844015 1900 1497320
638 0.0012385564457987 1821 1470260
639 0.00120745839360234 1743 1443528
640 0.00117562214121297 1666 1417122
641 0.00114302967563837 1590 1391040
642 0.00110966248681589 1515 1365280
643 0.00107550155242417 1441 1339840
644 0.00104052732220902 1368 1314718
645 0.00100471970180912 1296 1289912
646 0.000968058036067077 1225 1265420
647 0.000931326737778351 1156 1241240
648 0.000894551368934671 1089 1217370
649 0.00085775937169126 1024 1193808
650 0.00082098018712539 961 1170552
651 0.000784245381666086 900 1147600
652 0.000747588781723632 841 1124950
653 0.000711046617086886 784 1102600
654 0.000674657673698901 729 1080548
655 0.00063846345646737 676 1058792
656 0.000602508362816076 625 1037330
657 0.000566839867737364 576 1016160
658 0.000531508721163894 529 995280
659 0.00049656915854099 484 974688
660 0.000462079125549308 441 954382
661 0.000428100518001627 400 934360
662 0.000394699438017975 361 914620
663 0.000361946467670584 324 895160
664 0.000329916961384875 289 875978
665 0.000298691358485635 256 857072
666 0.000268355517389438 225 838440
667 0.000239001073066042 196 820080
668 0.000210725819523934 169 801990
669 0.000183634119219351 144 784168
670 0.000157837341445216 121 766612
671 0.000133454331927614 100 749320
672 0.00011061191604419 81 732290
673 8.94454382826476e-05 64 715520
674 7.00993407800769e-05 49 699008
675 5.27277840269966e-05 36 682752
676 3.74953130858643e-05 25 666750
677 2.45775729646697e-05 16 651000
678 1.4162077104642e-05 9 635500
679 6.44903328990984e-06 4 620248
680 1.65223166931574e-06 1 605242
681 0 0 590480
682 0 0 575960
683 0 0 561680
684 0 0 547638
685 0 0 533832
686 0 0 520260
687 0 0 506920
688 0 0 493810
689 0 0 480928
690 0 0 468272
691 0 0 455840
692 0 0 443630
693 0 0 431640
694 0 0 419868
695 0 0 408312
696 0 0 396970
697 0 0 385840
698 0 0 374920
699 0 0 364208
700 0 0 353702
701 0 0 343400
702 0 0 333300
703 0 0 323400
704 0 0 313698
705 0 0 304192
706 0 0 294880
707 0 0 285760
708 0 0 276830
709 0 0 268088
710 0 0 259532
711 0 0 251160
712 0 0 242970
713 0 0 234960
714 0 0 227128
715 0 0 219472
716 0 0 211990
717 0 0 204680
718 0 0 197540
719 0 0 190568
720 0 0 183762
721 0 0 177120
722 0 0 170640
723 0 0 164320
724 0 0 158158
725 0 0 152152
726 0 0 146300
727 0 0 140600
728 0 0 135050
729 0 0 129648
730 0 0 124392
731 0 0 119280
732 0 0 114310
733 0 0 109480
734 0 0 104788
735 0 0 100232
736 0 0 95810
737 0 0 91520
738 0 0 87360
739 0 0 83328
740 0 0 79422
741 0 0 75640
742 0 0 71980
743 0 0 68440
744 0 0 65018
745 0 0 61712
746 0 0 58520
747 0 0 55440
748 0 0 52470
749 0 0 49608
750 0 0 46852
751 0 0 44200
752 0 0 41650
753 0 0 39200
754 0 0 36848
755 0 0 34592
756 0 0 32430
757 0 0 30360
758 0 0 28380
759 0 0 26488
760 0 0 24682
761 0 0 22960
762 0 0 21320
763 0 0 19760
764 0 0 18278
765 0 0 16872
766 0 0 15540
767 0 0 14280
768 0 0 13090
769 0 0 11968
770 0 0 10912
771 0 0 9920
772 0 0 8990
773 0 0 8120
774 0 0 7308
775 0 0 6552
776 0 0 5850
777 0 0 5200
778 0 0 4600
779 0 0 4048
780 0 0 3542
781 0 0 3080
782 0 0 2660
783 0 0 2280
784 0 0 1938
785 0 0 1632
786 0 0 1360
787 0 0 1120
788 0 0 910
789 0 0 728
790 0 0 572
791 0 0 440
792 0 0 330
793 0 0 240
794 0 0 168
795 0 0 112
796 0 0 70
797 0 0 40
798 0 0 20
799 0 0 8
800 0 0 2
801 NaN 0 0
802 NaN 0 0


==> ILP-new.txt <==
0,-438.697,0.000279188,2,-112.038,-inf,inf,16,307,0,0,0.0690551
0,-438.697,0.070991,2,-112.038,-438.6974329660,inf,16,307,0,0,0.122454
0,-425.844,0.124424,5,-264.064,-438.6974329660,inf,17,152,0,1,0.166776
0,-416.605,0.167858,6,-266.833,-438.6974329660,inf,14,127,0,0,0.213478
0,-411.8,0.21476,9,-405.906,-438.6974329660,inf,5,54,0,1,0.217366
0,-408.633,0.218343,9,-405.906,-438.6974329660,inf,5,43,0,0,0.22051
0,-406.614,0.222635,9,-405.906,-438.6974329660,inf,4,64,0,0,0.225494
0,-405.906,0.227467,9,-405.906,-438.6974329660,inf,0,0,0,0,0.228435


==> ILP-old.txt <==
-438.6974329660,inf,6,64,0,0.1373260021
-438.6974329660,inf,4,19,268,0.2880878448
-438.6974329660,inf,4,13,78,0.3138649464
-431.0879178279,inf,3,16,174,0.3569729328
-430.6999620799,inf,6,19,128,0.4575328827
-429.8717276162,inf,5,22,38,0.7252140045
-429.8537443386,inf,5,26,26,0.8993809223
-429.6543698604,inf,2,20,24,1.1492118835
-429.6543698604,inf,2,20,28,1.3959648609
-429.6356702330,inf,0,9,12,1.5493140221
-429.6356702330,inf,2,13,306,1.6794497967
-429.6356702330,inf,3,18,32,1.8035159111
-429.6356702330,inf,1,8,228,1.8913328648
-429.6356702330,inf,2,9,82,2.0569839478
-429.6356702330,inf,1,5,52,2.0813438892
-429.6356702330,inf,2,20,0,2.2566788197
-429.6356702330,inf,2,17,262,2.4092459679
-429.6356702330,inf,6,15,0,2.5121769905
-429.6356702330,inf,5,19,56,2.6829078197
-429.6356702330,inf,0,2,342,2.7296669483
-429.6356702330,inf,4,21,0,2.8903667927
-429.6356702330,inf,5,30,114,3.1596469879
-429.6356702330,inf,3,12,0,3.5024139881
-429.6356702330,inf,1,5,298,3.6190400124
-429.6356702330,inf,5,15,0,3.9221658707
-429.6356702330,inf,6,28,144,4.1087470055
-429.6356702330,inf,3,22,0,4.3000788689
-429.6356702330,inf,2,9,8,4.4974279404
-429.6356702330,inf,4,17,0,4.6258819103
-429.6356702330,inf,1,9,308,4.7528488636
-429.6356702330,inf,2,22,0,4.8777120113
-429.6356702330,inf,3,1,84,5.0892570019
-429.6356702330,inf,2,10,248,5.2254159451
-429.6356702330,inf,2,11,150,5.2578029633
-429.6356702330,inf,3,17,0,5.5199759007
-429.6356702330,inf,0,2,336,5.8276720047
-429.6356702330,inf,3,8,0,6.0253438950
-429.6356702330,inf,4,30,38,6.1184208393
-429.6356702330,inf,1,2,250,6.4280838966
-429.6356702330,inf,0,1,380,6.5089218616
-429.6356702330,inf,2,7,308,6.6941719055
-429.6356702330,inf,2,15,272,6.9631478786
-429.6356702330,inf,0,4,402,7.0561878681
-429.6356702330,inf,2,13,42,7.3315758705
-429.6356702330,inf,5,13,0,7.5803728104
-429.6356702330,inf,0,0,380,7.6626758575
-429.6356702330,inf,0,3,300,7.7090759277
-429.6356702330,inf,0,4,444,7.8385488987
-429.6356702330,inf,3,16,206,7.9401969910
-429.6356702330,inf,5,14,0,8.1768209934
-429.6356702330,inf,2,12,382,8.3470950127
-429.6356702330,inf,1,7,284,8.3839399815
-429.6356702330,inf,2,5,82,8.5134069920
-429.6356702330,inf,0,2,324,8.5861268044
-429.6356702330,inf,4,8,198,9.0463199615
-429.6356702330,inf,3,23,424,9.1408770084
-429.6356702330,inf,2,3,200,10.8853719234
-429.6356702330,inf,0,5,352,11.0006299019
-429.6356702330,inf,2,11,170,11.0567228794
-429.6356702330,inf,1,11,316,11.7359819412
-429.6356702330,inf,0,3,378,11.8250899315
-429.6356702330,inf,2,6,168,12.8498008251
-429.6356702330,inf,0,1,456,13.3125028610
-429.6356702330,inf,1,0,0,13.3169798851
-429.6356702330,inf,1,2,412,13.4090509415
-429.6356702330,inf,1,7,412,13.5097110271
-429.6356702330,inf,0,0,418,13.6070318222
-429.6356702330,inf,1,5,356,14.5660398006
-429.6356702330,inf,4,9,110,14.6112937927
-429.6356702330,inf,0,5,386,14.7218029499
-429.6356702330,inf,1,14,316,14.8997728825
-429.6356702330,inf,1,4,372,15.5992019176
-429.6356702330,inf,1,16,326,15.7810277939
-429.6356702330,inf,2,13,336,15.8785369396
-429.6356702330,inf,0,0,368,16.8586049080
-429.6356702330,inf,3,1,294,17.6447048187
-429.6356702330,inf,1,7,296,17.7246878147
-429.6356702330,inf,0,1,310,17.8024668694
-429.6356702330,inf,0,3,506,18.3871438503
-429.6356702330,inf,0,1,438,18.4659719467
-429.6356702330,inf,2,15,150,18.5231528282
-429.6356702330,inf,1,3,378,18.6190898418
-429.6356702330,inf,2,3,70,18.6615028381
-429.6356702330,inf,3,6,326,19.5557799339
-429.6356702330,inf,0,0,448,19.6458477974
-429.6356702330,inf,0,0,382,20.4343898296
-429.6356702330,inf,0,1,490,20.5118498802
-429.6356702330,inf,0,1,442,20.6036729813
-429.6356702330,inf,0,6,404,20.6979148388
-429.6356702330,inf,0,0,416,20.7942578793
-429.6356702330,inf,0,6,294,20.8630619049
-429.6356702330,inf,0,5,320,22.9441130161
-429.6356702330,inf,2,24,494,23.8418838978
-428.9931277770,inf,0,6,486,23.9486849308
-428.9931277770,inf,1,4,268,24.0123169422
-428.9931277770,inf,3,20,362,24.1579318047
-428.9931277770,inf,5,3,74,24.2003209591
-428.9931277770,inf,0,1,412,24.2939708233
-428.9931277770,inf,0,0,346,24.3707218170
-428.9931277770,inf,1,7,440,25.5720648766
-428.9931277770,inf,0,7,406,25.6824438572
-428.9931277770,inf,1,5,498,26.7597718239
-428.9931277770,inf,1,4,348,26.8735978603
-428.9931277770,inf,2,6,0,26.8970129490
-428.9931277770,inf,0,0,318,26.9660749435
-428.9931277770,inf,1,2,244,28.2607169151
-428.9931277770,inf,1,3,178,28.3046028614
-428.9931277770,inf,0,1,390,28.3908200264
-428.9931277770,inf,4,4,108,28.4414880276
-428.9931277770,inf,0,6,310,28.5238778591
-428.9931277770,inf,1,10,468,30.7743558884
-428.9931277770,inf,1,0,216,30.8310728073
-428.9931277770,inf,0,2,302,30.9028258324
-428.9931277770,inf,4,7,104,32.2283139229
-428.9931277770,inf,4,13,408,32.3323237896
-428.9931277770,inf,2,2,0,33.4818649292
-428.9931277770,inf,0,0,122,33.5167818069
-428.9931277770,inf,1,9,478,35.0219759941
-428.9931277770,inf,0,0,416,35.1166698933
-428.9931277770,inf,0,2,468,35.2164490223
-428.9931277770,inf,0,0,360,35.3079538345
-428.9931277770,inf,3,11,274,35.3794658184
-428.9931277770,inf,0,8,416,36.9441318512
-428.9931277770,inf,3,8,502,37.0261738300
-428.9931277770,inf,0,0,532,38.9663109779
-428.9931277770,inf,0,6,98,39.0036549568
-428.9931277770,inf,0,0,314,39.0794708729
-428.9931277770,inf,1,5,426,39.2299728394
-428.9931277770,inf,0,0,424,39.3359439373
-428.9931277770,inf,0,2,74,41.3455338478
-428.9931277770,inf,1,5,402,41.5131018162
-428.9931277770,inf,1,6,0,43.5796148777
-428.9931277770,inf,3,15,396,43.7379088402
-428.9931277770,inf,4,8,0,43.7643909454
-428.9931277770,inf,2,9,292,43.8474218845
-428.9931277770,inf,1,5,412,45.8891859055
-428.9931277770,inf,1,1,352,45.9763109684
-428.9931277770,inf,5,1,0,48.5711708069
-428.9931277770,inf,0,0,430,48.6525428295
-428.9931277770,inf,2,14,652,50.0650949478
-428.9931277770,inf,1,11,132,50.1259589195
-428.9931277770,inf,0,7,358,50.3294458389
-428.9931277770,inf,3,16,250,51.8677258492
-428.9931277770,inf,0,0,322,51.9459788799
-428.9931277770,inf,0,0,404,52.0375299454
-428.9931277770,inf,1,19,474,54.4768748283
-428.9931277770,inf,4,6,570,56.3669869900
-428.9931277770,inf,0,3,112,56.3966197968
-428.9931277770,inf,4,6,172,56.4578738213
-428.9931277770,inf,0,5,314,56.5308418274
-428.9931277770,inf,0,1,446,58.5885069370
-428.9931277770,inf,0,0,456,58.6831448078
-428.9931277770,inf,1,4,396,58.7558798790
-428.9931277770,inf,0,3,494,60.8787229061
-428.9931277770,inf,0,3,522,60.9644069672
-428.9931277770,inf,0,0,482,61.0640308857
-428.9931277770,inf,0,2,476,61.1518709660
-428.9931277770,inf,1,5,684,63.6400179863
-428.9931277770,inf,2,14,208,63.7450339794
-428.9931277770,inf,1,3,430,66.4335408211
-428.9931277770,inf,0,5,236,66.4918220043
-428.9931277770,inf,0,0,526,66.5784418583
-428.9931277770,inf,0,0,492,66.6702008247
-428.9931277770,inf,0,0,416,68.8891749382
-428.9931277770,inf,1,10,542,68.9903960228
-428.9931277770,inf,1,6,438,69.0766108036
-428.9931277770,inf,1,6,608,71.1021659374
-428.9931277770,inf,0,0,504,71.1863479614
-428.9931277770,inf,0,3,352,71.2694609165
-428.9931277770,inf,1,1,454,73.2725639343
-428.9931277770,inf,0,0,510,73.3742887974
-428.9931277770,inf,1,6,450,73.4789237976
-428.9931277770,inf,2,10,122,73.5590329170
-428.9931277770,inf,0,4,652,76.4504399300
-428.9931277770,inf,3,8,376,76.6080629826
-428.9931277770,inf,0,1,588,76.6993618011
-428.9931277770,inf,1,4,142,76.7880167961
-428.9931277770,inf,2,5,406,79.6873748302
-428.9931277770,inf,0,1,550,79.7892198563
-428.9931277770,inf,0,2,180,79.8324699402
-428.9931277770,inf,1,3,72,79.8651738167
-428.9931277770,inf,0,0,494,79.9480819702
-428.9931277770,inf,4,5,138,82.3073678017
-428.9931277770,inf,0,1,602,82.3990828991
-428.9931277770,inf,0,0,158,82.4360079765
-428.9931277770,inf,0,11,486,82.5931868553
-428.9931277770,inf,0,0,522,82.6822698116
-428.9931277770,inf,1,3,118,82.7663369179
-428.9931277770,inf,3,5,620,85.8558659554
-428.9931277770,inf,0,0,200,85.9011678696
-428.9931277770,inf,0,0,518,86.0090749264
-428.9931277770,inf,3,6,524,89.3633890152
-428.9931277770,inf,2,8,136,89.4181778431
-428.9931277770,inf,0,0,200,92.0368289948
-428.9931277770,inf,0,0,378,92.1177108288
-428.9931277770,inf,0,11,456,92.2262349129
-428.9931277770,inf,0,0,348,92.3101198673
-428.9931277770,inf,1,2,698,95.4557278156
-428.9931277770,inf,0,3,662,95.5565538406
-428.9931277770,inf,0,4,526,95.6498098373
-428.9931277770,inf,2,1,284,95.7273638248
-428.9931277770,inf,0,11,504,98.6826310158
-428.9931277770,inf,0,1,226,98.7396748066
-428.9931277770,inf,0,9,566,98.8550629616
-428.9931277770,inf,0,1,502,98.9546589851
-428.9931277770,inf,0,2,284,101.6636068821
-428.9931277770,inf,1,1,594,101.7884409428
-428.9931277770,inf,0,0,462,101.8856129646
-428.9931277770,inf,2,4,614,105.5532579422
-428.9931277770,inf,1,1,522,105.6486938000
-428.9931277770,inf,0,0,230,105.7054448128
-428.9931277770,inf,1,4,590,105.8683989048
-428.9931277770,inf,0,0,390,105.9515209198
-428.9931277770,inf,1,2,404,106.0519289970
-428.9931277770,inf,0,1,460,109.3946828842
-428.9931277770,inf,0,0,578,109.5080950260
-428.9931277770,inf,2,5,192,112.8669519424
-428.9931277770,inf,1,8,548,115.8723340034
-428.9931277770,inf,1,3,544,115.9710659981
-428.9931277770,inf,0,0,222,116.0277709961
-428.9931277770,inf,0,1,568,116.1218199730
-428.9931277770,inf,0,0,496,119.6752729416
-428.9931277770,inf,0,0,770,119.8207049370
-428.9931277770,inf,0,6,624,119.9412169456
-428.9931277770,inf,0,0,342,124.2625799179
-428.9931277770,inf,7,5,342,124.3465797901
-428.9931277770,inf,0,0,182,124.3944659233
-428.9931277770,inf,2,11,314,124.5499758720
-428.9931277770,inf,0,6,410,124.6554369926
-428.9931277770,inf,1,2,468,129.5921819210
-428.9931277770,inf,0,1,412,129.6894948483
-428.9931277770,inf,0,0,270,137.9345138073
-428.9931277770,inf,0,1,536,138.0209338665
-428.9931277770,inf,0,0,316,142.0163547993
-428.9931277770,inf,0,1,484,142.1431360245
-428.9931277770,inf,0,0,700,142.2559340000
-428.9931277770,inf,1,6,128,142.3642578125
-428.9931277770,inf,0,1,404,146.7855098248
-428.9931277770,inf,0,0,252,146.8513448238
-428.9931277770,inf,5,12,232,146.9364559650
-428.9931277770,inf,2,14,126,147.0485320091
-428.9931277770,inf,0,0,216,150.8544509411
-428.9931277770,inf,0,0,482,150.9560799599
-428.9931277770,inf,1,2,420,151.0657279491
-428.9931277770,inf,2,5,140,155.0895268917
-428.9931277770,inf,1,1,620,155.1692888737
-428.9931277770,inf,1,3,454,155.2551708221
-428.9931277770,inf,2,2,560,160.2665748596
-428.9931277770,inf,0,3,360,166.1903920174
-428.9931277770,inf,2,3,484,166.3043859005
-428.9931277770,inf,0,3,558,166.4252448082
-428.9931277770,inf,4,16,586,170.8444178104
-428.9931277770,inf,1,8,532,171.0073289871
-428.9931277770,inf,0,0,286,175.6356828213
-428.9931277770,inf,0,0,500,175.7518568039
-428.9931277770,inf,1,2,506,180.1987659931
-428.9931277770,inf,0,2,256,180.2641367912
-428.9931277770,inf,0,0,572,180.3858850002
-428.9931277770,inf,0,6,694,180.4934439659
-428.9931277770,inf,0,3,606,185.3759348392
-428.9931277770,inf,0,2,488,189.9304859638
-428.9931277770,inf,0,0,344,190.0177628994
-428.9931277770,inf,2,1,480,190.1401088238
-428.9931277770,inf,1,3,824,190.2937970161
-428.9931277770,inf,1,2,334,190.4861669540
-428.9931277770,inf,1,25,190,190.6105058193
-428.9931277770,inf,2,3,474,196.1894969940
-428.9931277770,inf,0,1,714,196.2659499645
-428.9931277770,inf,0,0,226,202.4582920074
-428.9931277770,inf,1,2,294,202.5284578800
-428.9931277770,inf,0,1,922,202.6899669170
-428.9931277770,inf,3,8,540,202.8248059750
-428.9931277770,inf,0,0,680,213.1337268353
-428.9931277770,inf,1,8,502,213.2661449909
-428.9931277770,inf,1,1,724,213.3757019043
-428.9931277770,inf,1,2,610,213.4930238724
-428.9931277770,inf,0,0,596,213.6337540150
-428.9931277770,inf,0,3,744,219.4026908875
-428.9931277770,inf,0,8,616,219.6046929359
-428.9931277770,inf,1,5,392,219.7099189758
-428.9931277770,inf,0,3,522,230.5117919445
-428.9931277770,inf,3,1,214,230.5741388798
-428.9931277770,inf,0,2,292,236.4483029842
-428.9931277770,inf,0,3,958,236.6114358902
-428.9931277770,inf,0,0,426,242.6099109650
-428.9931277770,inf,1,9,606,242.7755179405
-428.9931277770,inf,2,8,284,242.9142689705
-428.9931277770,inf,0,0,448,251.0860869884
-428.9931277770,inf,0,1,698,251.2197289467
-428.9931277770,inf,1,7,544,251.3449888229
-428.9931277770,inf,1,5,188,251.4190909863
-428.9931277770,inf,2,7,796,251.6072390079
-428.9931277770,inf,0,2,582,251.7697658539
-428.9931277770,inf,1,6,296,251.8585138321
-428.9931277770,inf,0,0,396,257.9063789845
-428.9931277770,inf,0,0,426,264.3670859337
-428.9931277770,inf,0,1,706,264.5053958893
-428.9931277770,inf,0,2,610,264.6087570190
-428.9931277770,inf,1,6,440,264.7086708546
-428.9931277770,inf,0,1,794,264.8604958057
-428.9931277770,inf,2,1,506,272.8536767960
-428.9931277770,inf,0,1,510,272.9528210163
-428.9931277770,inf,0,0,322,273.0349647999
-428.9931277770,inf,2,1,320,273.1215000153
-428.9931277770,inf,0,0,458,281.2480628490
-428.9931277770,inf,1,1,384,287.6356189251
-428.9931277770,inf,0,2,626,292.8849170208
-428.9931277770,inf,1,9,576,292.9817099571
-428.9931277770,inf,0,1,396,298.9816730022
-428.9931277770,inf,0,0,514,299.0542099476
-428.9931277770,inf,0,0,442,306.4216899872
-428.9931277770,inf,2,2,562,306.5131649971
-428.9931277770,inf,0,1,450,306.5798089504
-428.9931277770,inf,1,16,636,311.3813619614
-428.9931277770,inf,1,2,486,311.4562048912
-428.9931277770,inf,0,1,786,311.5520398617
-428.9931277770,inf,2,11,560,315.7978448868
-428.9931277770,inf,1,0,272,315.8777499199
-428.9931277770,inf,1,7,394,315.9714818001
-428.9931277770,inf,2,5,638,320.5150589943
-428.9931277770,inf,1,3,510,320.5832808018
-428.9931277770,inf,3,5,346,320.6472508907
-428.9931277770,inf,0,1,454,325.6773920059
-428.9931277770,inf,0,0,346,325.7414648533
-428.9931277770,inf,0,1,482,325.8200509548
-428.9931277770,inf,0,0,558,325.8935739994
-428.9931277770,inf,0,3,804,325.9875938892
-428.9931277770,inf,0,0,358,331.2244269848
-428.9931277770,inf,0,8,400,331.3392028809
-428.9931277770,inf,1,4,578,336.9017379284
-428.9931277770,inf,1,1,420,342.0084857941
-428.9931277770,inf,0,3,738,342.1114969254
-428.9931277770,inf,0,2,480,342.1968798637
-428.9931277770,inf,1,11,352,342.3020699024
-428.9931277770,inf,0,1,816,347.1864078045
-428.9931277770,inf,6,9,546,347.2897980213
-428.9931277770,inf,0,0,474,354.0973169804
-428.9931277770,inf,1,2,900,354.1884608269
-428.9931277770,inf,0,1,488,359.1170778275
-428.9931277770,inf,0,6,556,359.1958458424
-428.9931277770,inf,0,0,720,359.3074808121
-428.9931277770,inf,0,0,348,359.3736228943
-428.9931277770,inf,0,1,840,369.1810059547
-428.9931277770,inf,0,0,542,369.2855699062
-428.9931277770,inf,0,2,502,379.1728389263
-428.9931277770,inf,0,0,344,379.2689578533
-428.9931277770,inf,0,0,420,390.0430948734
-428.9931277770,inf,0,1,828,400.5567719936
-428.9931277770,inf,0,3,566,400.6648898125
-428.9931277770,inf,1,2,368,400.7624177933
-428.9931277770,inf,1,25,364,400.9518268108
-428.9931277770,inf,0,0,748,401.1054220200
-428.9931277770,inf,3,2,744,401.2509338856
-428.9931277770,inf,0,2,504,412.9226448536
-428.9931277770,inf,0,2,474,413.0248060226
-428.9931277770,inf,0,1,768,413.1785688400
-428.9931277770,inf,1,3,572,413.2917389870
-428.9931277770,inf,2,3,312,413.4195289612
-428.9931277770,inf,0,0,528,423.6376090050
-428.9931277770,inf,1,14,744,445.6498498917
-428.9931277770,inf,0,0,588,455.3802139759
-428.9931277770,inf,1,2,484,455.5078070164
-428.9931277770,inf,0,3,464,455.6250929832
-428.9931277770,inf,0,6,658,455.7823050022
-428.9931277770,inf,1,3,320,455.8716118336
-428.9931277770,inf,0,0,406,455.9787068367
-428.9931277770,inf,1,4,254,466.9621620178
-428.9931277770,inf,1,12,628,467.1261839867
-428.9931277770,inf,1,6,426,467.2311589718
-428.9931277770,inf,1,6,932,467.3685159683
-428.9931277770,inf,1,1,534,480.7036848068
-428.9931277770,inf,4,19,576,480.8843038082
-428.9931277770,inf,0,0,508,493.9335169792
-428.9931277770,inf,1,8,604,494.0950598717
-428.9931277770,inf,0,0,436,505.6687219143
-428.9931277770,inf,0,1,484,505.7667849064
-428.9931277770,inf,0,4,970,505.8824918270
-428.9931277770,inf,0,4,868,516.6294898987
-428.9931277770,inf,0,5,614,516.7514638901
-428.9931277770,inf,1,3,636,516.8718359470
-428.9931277770,inf,0,3,528,530.4139609337
-428.9931277770,inf,0,9,704,530.5885000229
-428.9931277770,inf,0,0,376,530.6780009270
-428.9931277770,inf,0,0,674,545.7101008892
-428.9931277770,inf,3,5,692,545.8172488213
-428.9931277770,inf,2,48,1382,2318.8724009991
-428.9931277770,inf,0,4,166,2325.0397849083
-428.9931277770,inf,0,0,182,2325.3251988888
-428.9931277770,inf,1,7,506,2325.6191778183
-426.7384259552,inf,0,2,568,2347.1432309151
-426.7384259552,inf,0,0,2,2347.7287058830
-426.4716024643,inf,1,3,614,2353.8176469803
-426.4716024643,inf,0,0,0,2354.8777768612
-425.3320215502,-401.4469563529,0,0,318,2404.6333489418
-425.3320215502,-401.4469563529,0,0,258,2409.7127950191
-425.3320215502,-401.4469563529,0,0,126,2414.4099140167
-424.8724681022,-401.4469563529,0,0,298,2462.1299729347
-424.4431030227,-401.4469563529,0,0,476,2493.1417579651
-424.3678361596,-401.4469563529,0,0,146,2577.7288198471
-424.3672764123,-401.4469563529,0,0,176,2736.4484369755
-423.6890750716,-401.4469563529,0,0,180,3130.4320378304
-423.6890750716,-401.4469563529,0,1,290,3130.4961068630
-423.6890750716,-401.4469563529,0,0,390,3130.5661008358
-423.6890750716,-401.4469563529,0,0,272,3130.6307699680
-423.6890750716,-401.4469563529,0,1,246,3130.6941418648
-423.6890750716,-401.4469563529,0,0,424,3130.7668797970
-423.6890750716,-401.4469563529,0,0,272,3130.8300619125
-423.6890750716,-401.4469563529,0,0,282,3283.8966519833
-423.6890750716,-401.4469563529,0,0,258,3283.9795529842
-423.6890750716,-401.4469563529,0,0,396,3284.0987229347
-423.6890750716,-401.4469563529,0,0,148,3284.1582589149
-423.6890750716,-401.4469563529,0,0,208,3284.2310428619
-423.6890750716,-401.4469563529,0,0,314,3284.3281958103
-423.6890750716,-401.4469563529,0,0,188,3284.3967440128
-423.6890750716,-401.4469563529,0,1,292,3284.4890990257
-423.6890750716,-401.4469563529,0,0,274,3284.5785379410
-423.6890750716,-401.4469563529,0,0,454,3284.6742188931
-423.6890750716,-401.4469563529,0,0,322,3284.7575938702
-423.6890750716,-401.4469563529,1,0,172,3284.8226938248
-423.6890750716,-401.4469563529,0,0,298,3445.1487739086
-423.6890750716,-401.4469563529,0,0,442,3445.2412488461
-423.6890750716,-401.4469563529,0,1,332,3445.3322618008
-423.6890750716,-401.4469563529,0,0,256,3445.4111218452
-423.6890750716,-401.4469563529,0,0,212,3445.4819049835
-423.6890750716,-401.4469563529,0,0,338,3445.5829257965
-423.6890750716,-401.4469563529,0,2,346,3445.6942749023
-423.6890750716,-401.4469563529,0,3,296,3445.7909908295
-423.6890750716,-401.4469563529,1,1,434,3445.8895838261
-423.6890750716,-401.4469563529,0,0,268,3521.6826980114
-423.6890750716,-401.4469563529,0,0,322,3521.7430648804
-423.6890750716,-401.4469563529,0,0,266,3521.8018498421
-423.6890750716,-401.4469563529,0,0,220,3521.8584618568
-423.6890750716,-401.4469563529,0,0,486,3521.9414169788
-423.6890750716,-401.4469563529,0,0,286,3522.0094349384
-423.6890750716,-401.4469563529,0,0,358,3522.0859107971
-423.6890750716,-401.4469563529,0,0,286,3522.1539478302
-423.6890750716,-401.4469563529,0,0,412,3522.2445888519
-423.6890750716,-401.4469563529,0,0,346,3522.3092608452
-423.6890750716,-401.4469563529,0,0,290,3566.5341608524
-423.6890750716,-401.4469563529,0,0,286,3566.6002299786
-423.6890750716,-401.4469563529,0,0,284,3566.6680479050
-423.6890750716,-401.4469563529,0,0,156,3566.7150959969
-423.6890750716,-401.4469563529,0,0,344,3566.7821228504
-423.6890750716,-401.4469563529,0,1,278,3566.8485608101
-423.6890750716,-401.4469563529,0,1,240,3566.9098579884
-423.6890750716,-401.4469563529,0,1,414,3567.0000460148
-423.6890750716,-401.4469563529,0,0,288,3585.6536808014
-423.6890750716,-401.4469563529,0,0,392,3624.2430818081
-423.6890750716,-401.4469563529,0,0,398,3624.3614799976
-423.6890750716,-401.4469563529,0,0,402,3624.4798128605
-423.6890750716,-401.4469563529,0,0,248,3624.5715708733
-423.6890750716,-401.4469563529,0,0,410,3624.6873509884
-423.6890750716,-401.4469563529,0,0,190,3624.7620618343
-423.6890750716,-401.4469563529,0,0,404,3624.8917508125
-423.6890750716,-401.4469563529,0,0,370,3625.0287368298
-423.6890750716,-401.4469563529,0,0,272,3625.1379389763
-423.6890750716,-401.4469563529,0,0,262,3625.2452750206
-423.6890750716,-401.4469563529,0,0,260,3625.3348529339
-423.6890750716,-401.4469563529,2,1,0,3625.3924019337
-423.6890750716,-401.4469563529,0,0,372,3659.3633120060
-423.6890750716,-401.4469563529,0,0,338,3714.8539209366
-423.6890750716,-401.4469563529,0,0,146,3714.9199728966
-423.6890750716,-401.4469563529,0,0,292,3715.0196208954
-423.6890750716,-401.4469563529,0,0,382,3715.1425759792
-423.6890750716,-401.4469563529,2,2,216,3715.2219228745
-423.6890750716,-401.4469563529,0,0,298,3715.3239388466
-423.6890750716,-401.4469563529,0,0,352,3715.4271359444
-423.6890750716,-401.4469563529,0,0,410,3715.5610430241
-423.6890750716,-401.4469563529,0,0,242,3715.6544439793
-423.6890750716,-401.4469563529,2,5,72,3715.7392559052
-423.6890750716,-401.4469563529,0,0,338,3715.8535959721
-423.6890750716,-401.4469563529,0,0,312,3838.5167868137
-423.6890750716,-401.4469563529,0,0,320,3838.5860459805
-423.6890750716,-401.4469563529,0,4,208,3838.6670598984
-423.6890750716,-401.4469563529,0,0,300,3838.7550199032
-423.6890750716,-401.4469563529,0,0,390,3838.8535048962
-423.6890750716,-401.4469563529,0,0,312,3838.9531359673
-423.6890750716,-401.4469563529,0,1,408,3839.0764718056
-423.6890750716,-401.4469563529,0,0,268,3839.1734859943
-423.6890750716,-401.4469563529,0,2,404,3839.2906270027
-423.4516082801,-401.4469563529,0,0,286,3839.3931968212
-423.4516082801,-401.4469563529,0,1,300,3839.4989979267
-423.4516082801,-401.4469563529,0,2,338,3886.0841848850
-423.1398793309,-401.4469563529,0,0,330,3923.0296869278
-423.1398793309,-401.4469563529,0,0,240,3949.0417428017
-423.1398793309,-401.4469563529,1,1,308,3979.5707747936
-423.1398793309,-401.4469563529,0,0,474,4115.5559728146
-423.1398793309,-401.4469563529,0,0,418,4115.6436948776
-423.1398793309,-401.4469563529,0,0,466,4193.2316989899
-423.1398793309,-401.4469563529,0,1,354,4193.3283019066
-423.1398793309,-401.4469563529,0,0,390,4252.3915488720
-423.1398793309,-401.4469563529,0,0,424,4310.4734380245
-423.1398793309,-401.4469563529,0,0,384,4310.5518968105
-423.1398793309,-401.4469563529,0,0,394,4341.8866419792
-423.1398793309,-401.4469563529,0,3,242,4341.9535348415
-423.1398793309,-401.4469563529,0,0,368,4371.4558148384
-422.2199526423,-401.4469563529,1,0,438,4371.5411000252
-421.9484194045,-401.4469563529,0,0,408,4478.1825509071
-421.9484194045,-401.4469563529,0,0,420,4478.2849168777
-421.9484194045,-401.4469563529,0,0,328,4478.3929479122
-421.9484194045,-401.4469563529,0,0,392,4478.5235719681
-421.9484194045,-401.4469563529,0,0,340,4478.6331939697
-421.9484194045,-401.4469563529,0,1,354,4478.7561299801
-421.9484194045,-401.4469563529,0,1,238,4478.8448109627
-421.9484194045,-401.4469563529,0,0,498,4478.9775278568
-421.9484194045,-401.4469563529,0,1,248,4479.0737698078
-421.9484194045,-401.4469563529,0,0,308,4632.3878970146
-421.9484194045,-401.4469563529,1,4,216,4632.4525618553
-421.5629422803,-401.4469563529,0,3,362,4714.4142749310
-421.5629422803,-401.4469563529,0,5,358,4714.5090699196
-421.5629422803,-401.4469563529,0,6,332,4714.6268908978
-421.5629422803,-401.4469563529,0,0,292,4714.7092938423
-421.5629422803,-401.4469563529,0,0,456,4770.5926468372
-421.5629422803,-401.4469563529,0,1,298,4770.6550219059
-421.5629422803,-401.4469563529,0,0,242,4770.7073559761
-421.5629422803,-401.4469563529,0,0,252,4808.2253949642
-421.5629422803,-401.4469563529,0,0,340,4808.2913718224
-421.5629422803,-401.4469563529,0,3,402,4808.3843510151
-421.5629422803,-401.4469563529,0,0,328,4950.0633668900
-421.5629422803,-401.4469563529,0,0,250,4950.1559379101
-421.5629422803,-401.4469563529,0,0,396,4950.2671148777
-421.5629422803,-401.4469563529,0,0,264,4950.3629438877
-421.5629422803,-401.4469563529,0,0,306,4950.4679169655
-421.5629422803,-401.4469563529,0,0,370,4950.5826299191
-421.5629422803,-401.4469563529,0,0,342,4950.6979849339
-421.5629422803,-401.4469563529,0,1,286,4950.8071928024
-421.5629422803,-401.4469563529,0,0,312,4950.9159460068
-419.5208001812,-401.4469563529,0,0,366,5042.0591518879
-419.5208001812,-401.4469563529,0,1,324,5135.2769608498
-419.5208001812,-401.4469563529,0,0,442,5135.3630969524
-419.5208001812,-401.4469563529,0,0,344,5135.4289679527
-419.5208001812,-401.4469563529,0,2,440,5135.5151689053
-419.3867983912,-401.4469563529,0,0,552,5182.9784798622
-419.3867983912,-401.4469563529,0,0,404,5183.0530438423
-419.3867983912,-401.4469563529,0,0,522,5335.4467079639
-418.8742568251,-401.4469563529,0,0,426,5436.3773458004
-418.8742568251,-401.4469563529,0,0,404,5436.4977920055
-418.8742568251,-401.4469563529,0,0,290,5436.5985968113
-418.8742568251,-401.4469563529,0,0,290,5535.7989158630
-418.8742568251,-401.4469563529,0,0,440,5535.8684699535
-418.8742568251,-401.4469563529,0,0,352,5535.9459059238
-418.8742568251,-401.4469563529,0,0,360,5612.9598197937
-418.8742568251,-401.4469563529,0,0,392,5613.0922968388
-418.8742568251,-401.4469563529,0,0,380,5613.2184197903
-418.8742568251,-401.4469563529,0,0,292,5613.2979719639
-418.8742568251,-401.4469563529,0,0,398,5613.3803999424
-418.8395533298,-401.4469563529,0,0,380,5613.4829149246
-418.8395533298,-401.4469563529,0,0,266,5613.5699598789
-418.8395533298,-401.4469563529,0,0,400,5613.6822388172
-418.8395533298,-401.4469563529,0,0,380,5613.7660179138
-418.8395533298,-401.4469563529,0,1,300,5613.8564829826
-418.8395533298,-401.4469563529,0,1,378,5694.9504938126
-418.8395533298,-401.4469563529,0,0,418,5695.1071119308
-418.8395533298,-401.4469563529,0,1,430,5695.2570488453
-418.3025850582,-401.4469563529,0,0,224,5808.4837069511
-418.1806332575,-401.4469563529,0,0,310,5808.5519979000
-418.1806332575,-401.4469563529,0,0,408,5808.6600399017
-418.1806332575,-401.4469563529,0,0,388,5808.7558968067
-418.1806332575,-401.4469563529,0,1,384,5808.8335340023
-418.1806332575,-401.4469563529,0,0,460,5808.9388239384
-418.1806332575,-401.4469563529,0,0,430,5933.3320529461
-418.1008842083,-401.4469563529,0,0,336,6010.1852629185
-418.1008842083,-401.4469563529,0,0,318,6010.2628288269
-418.1008842083,-401.4469563529,0,0,380,6010.3407289982
-418.1008842083,-401.4469563529,0,0,352,6120.4329559803
-418.1008842083,-401.4469563529,0,0,424,6269.0277698040
-418.1008842083,-401.4469563529,0,0,372,6269.1426208019
-418.1008842083,-401.4469563529,0,0,356,6269.2558729649
-418.1008842083,-401.4469563529,0,0,438,6269.4122359753
-418.1008842083,-401.4469563529,0,0,412,6269.5711178780
-418.1008842083,-401.4469563529,0,0,292,6437.4176068306
-418.1008842083,-401.4469563529,0,1,352,6437.5401070118
-418.1008842083,-401.4469563529,0,0,310,6437.6557748318
-418.1008842083,-401.4469563529,0,0,390,6437.7896728516
-418.1008842083,-401.4469563529,0,1,450,6437.9501349926
-418.1008842083,-401.4469563529,0,0,292,6438.0642030239
-418.1008842083,-401.4469563529,0,0,402,6438.2096309662
-418.1008842083,-401.4469563529,1,3,358,6438.3964118958
-418.1008842083,-401.4469563529,0,0,368,6438.5374069214
-418.1008842083,-401.4469563529,0,0,378,6438.6823339462
-418.1008842083,-401.4469563529,0,0,280,6438.8004448414
-418.1008842083,-401.4469563529,0,2,372,6438.9406418800
-418.1008842083,-401.4469563529,0,2,326,6439.0748457909
-418.1008842083,-401.4469563529,0,0,424,6439.2339639664
-418.1008842083,-401.4469563529,0,0,300,6598.6334648132
-418.1008842083,-401.4469563529,0,0,414,6598.7449297905
-418.1008842083,-401.4469563529,0,0,416,6753.8979330063
-417.6054791594,-401.4469563529,0,0,386,6847.9961578846
-417.6054791594,-401.4469563529,0,0,412,6848.1249258518
-417.4130387549,-401.4469563529,0,0,378,7003.7550067902
-417.4130387549,-401.4469563529,0,0,400,7184.2525119781
-417.1279137409,-401.4469563529,0,0,300,7296.3859899044
-417.1279137409,-401.4469563529,0,0,208,7296.4505820274
-417.1279137409,-401.4469563529,0,1,472,7296.5966758728
-416.9954262445,-401.4469563529,0,0,488,7492.7020738125
-416.9954262445,-401.4469563529,1,4,90,7492.7518999577
-416.9954262445,-401.4469563529,0,0,260,7492.8185749054
-416.9954262445,-401.4469563529,0,3,426,7492.9775638580
-416.9954262445,-401.4469563529,0,0,416,7493.0936369896
-416.9954262445,-401.4469563529,0,0,304,7493.1796038151
-416.9954262445,-401.4469563529,0,0,300,7493.2690558434
-416.9954262445,-401.4469563529,0,0,338,7493.3677248955
-416.8645505988,-401.4469563529,0,0,266,7621.8225429058
-416.8645505988,-401.4469563529,0,0,326,7621.9022078514
-416.8645505988,-401.4469563529,0,0,280,7621.9723079205
-416.8645505988,-401.4469563529,0,0,240,7622.0271568298
-416.6365382177,-401.4469563529,0,0,198,7768.0380649567
-416.6365382177,-401.4469563529,0,1,226,7768.1043829918
-416.6365382177,-401.4469563529,0,2,372,7768.2131669521
-416.6365382177,-401.4469563529,0,0,476,7768.3341968060
-416.6365382177,-401.4469563529,0,0,298,7768.4350419044
-416.6365382177,-401.4469563529,0,1,376,7768.5329468250
-416.6210675557,-401.4469563529,0,0,428,7982.0305509567
-416.6210675557,-401.4469563529,0,1,270,7982.1154940128
-416.4223703776,-401.4469563529,0,0,400,8112.2712509632
-416.4218066576,-401.4469563529,0,0,306,8112.3922460079
-416.4204636180,-401.4469563529,0,0,300,8112.5135610104
-416.4029106442,-401.4469563529,0,0,166,8112.5919649601
-416.3886370621,-401.4469563529,0,0,334,8112.7005918026
-416.3116329248,-401.4469563529,0,0,404,8346.5696599483
-416.3085206230,-401.4469563529,0,0,314,8346.6771509647
-416.3085206230,-401.4469563529,1,0,164,8346.7412359715
-416.3085206230,-401.4469563529,1,0,0,8346.7728798389
-416.3085206230,-401.4469563529,0,0,360,8346.8896729946
-416.3085206230,-401.4469563529,0,0,204,8346.9673810005
-416.1867537919,-401.4469563529,0,0,392,8489.9875769615
-416.1867537919,-401.4469563529,0,0,304,8490.0659267902
-416.1867537919,-401.4469563529,0,0,338,8490.1718599796
-416.1867537919,-401.4469563529,0,0,410,8490.3064508438
-416.1867537919,-401.4469563529,0,0,384,8490.4322288036
-416.1867537919,-401.4469563529,0,0,312,8490.5412859917
-416.1867537919,-401.4469563529,0,0,146,8775.9900398254
-416.1867537919,-401.4469563529,0,0,182,8776.1131649017
-416.1257479348,-401.4469563529,0,0,248,8899.5553228855
-416.1257479348,-401.4469563529,0,0,426,8899.6772367954
-416.1257479348,-401.4469563529,0,0,410,8899.8462498188
-416.1257479348,-401.4469563529,0,0,332,8899.9570999146
-416.0190760318,-401.4469563529,0,0,344,9170.6217010021
-416.0190760318,-401.4469563529,0,0,352,9170.7227928638
-416.0190760318,-401.4469563529,0,0,410,9170.8011929989
-415.9517662791,-401.4469563529,0,0,270,9170.8931767941
-415.9383007673,-401.4469563529,0,0,424,9171.0054960251
-415.9189904965,-401.4469563529,0,0,324,9171.1000778675
-415.8938924665,-401.4469563529,0,0,234,9327.4043519497
-415.8938924665,-401.4469563529,0,0,388,9327.5073277950
-415.8938924665,-401.4469563529,0,1,396,9327.6494050026
-415.7949038698,-401.4469563529,0,0,336,9327.8663229942
-415.7949038698,-401.4469563529,0,2,342,9327.9811379910
-415.7949038698,-401.4469563529,0,0,136,9610.2592790127
-415.7949038698,-401.4469563529,0,0,230,9610.3463687897
-415.7949038698,-401.4469563529,0,0,262,9610.4239749908
-415.7949038698,-401.4469563529,1,2,388,9610.5207648277
-415.7949038698,-401.4469563529,0,1,322,9610.6601579189
-415.7949038698,-401.4469563529,0,0,372,9610.8036308289
-415.6914697729,-401.4469563529,0,0,334,9809.3048048019
-415.6794816632,-401.4469563529,0,0,472,9809.4302048683
-415.6687691019,-401.4469563529,0,0,344,9809.5246858597
-415.6601920311,-401.4469563529,0,0,476,9809.6456599236
-415.6593532088,-401.4469563529,0,0,364,9809.7825918198
-415.6593532088,-401.4469563529,0,0,288,9809.8707399368
-415.6593532088,-401.4469563529,0,1,270,9809.9591739178
-415.6593532088,-401.4469563529,0,0,364,9810.0856378078
-415.6593532088,-401.4469563529,0,1,310,9810.1971910000
-415.6593532088,-401.4469563529,0,0,322,9810.2920839787
-415.6593532088,-401.4469563529,0,1,280,9810.3789629936
-415.5764850329,-401.4469563529,0,0,410,10074.9203629494
-415.5510275912,-401.4469563529,0,0,296,10075.0385928154
-415.5294379143,-401.4469563529,0,0,358,10350.3670368195
-415.5294379143,-401.4469563529,0,0,346,10350.5023658276
-415.5294379143,-401.4469563529,0,0,432,10350.6806960106
-415.5294379143,-401.4469563529,0,0,388,10350.8190908432
-415.5294379143,-401.4469563529,0,0,304,10350.9423418045
-415.5294379143,-401.4469563529,0,0,222,10351.0612058640
-415.5294379143,-401.4469563529,0,0,216,10351.1746068001
-415.5294379143,-401.4469563529,0,0,288,10351.3044428825
-415.5294379143,-401.4469563529,0,0,354,10351.4258968830
-415.5294379143,-401.4469563529,1,1,42,10351.4959459305
-415.5294379143,-401.4469563529,0,0,420,10351.6527538300
-415.5294379143,-401.4469563529,0,0,380,10351.8002469540
-415.5294379143,-401.4469563529,0,1,322,10351.9424149990
-415.5294379143,-401.4469563529,0,0,292,10352.0675008297
-415.5294379143,-401.4469563529,0,0,322,10352.2056519985
-415.5294379143,-401.4469563529,0,0,302,10352.3400738239
-415.5294379143,-401.4469563529,0,1,244,10352.4556479454
-415.5294379143,-401.4469563529,0,1,412,10352.6176710129
-415.5294379143,-401.4469563529,1,0,40,10352.7282769680
-415.5294379143,-401.4469563529,0,0,392,10352.8829028606
-415.5294379143,-401.4469563529,0,0,378,10353.0521929264
-415.5294379143,-401.4469563529,1,2,200,10353.1890149117
-415.5294379143,-401.4469563529,0,0,432,10353.3669760227
-415.5294379143,-401.4469563529,0,0,462,10353.5406098366
-415.5294379143,-401.4469563529,0,0,408,10353.7070219517
-415.5294379143,-401.4469563529,0,0,228,10353.8223478794
-415.5294379143,-401.4469563529,0,4,468,10354.0271139145
-415.5294379143,-401.4469563529,0,0,284,10354.1632318497
-415.5294379143,-401.4469563529,0,0,336,10354.3223259449
-415.5294379143,-401.4469563529,0,0,388,10354.5072839260
-415.5294379143,-401.4469563529,1,2,0,10354.5841679573
-415.5294379143,-401.4469563529,0,0,366,10354.7302830219
-415.5294379143,-401.4469563529,0,0,308,10354.8627479076
-415.4540414379,-401.4469563529,0,0,236,10568.2359879017
-415.4540414379,-401.4469563529,0,0,266,10568.2948448658
-415.4113966073,-401.4469563529,0,0,348,10568.3886268139
-415.3944388250,-401.4469563529,0,0,356,10568.4740397930
-415.3669192344,-401.4469563529,0,1,426,10733.8975439072
-415.3669192344,-401.4469563529,0,0,486,10734.0047760010
-415.3669192344,-401.4469563529,0,0,338,10734.0774378777
-415.3669192344,-401.4469563529,0,0,446,10734.1926798820
-415.2504582369,-401.4469563529,0,0,232,10898.4894850254
-415.1977488889,-401.4469563529,0,1,250,10898.5935449600
-415.1977488889,-401.4469563529,0,0,198,11072.5622549057
-415.1977488889,-401.4469563529,0,0,232,11072.6123080254
-415.1977488889,-401.4469563529,0,0,458,11072.7006800175
-415.1977488889,-401.4469563529,0,0,526,11072.8081128597
-415.1977488889,-401.4469563529,0,0,204,11072.8611989021
-415.1580637501,-401.4469563529,0,0,352,11072.9393579960
-415.1580637501,-401.4469563529,0,0,442,11073.0319988728
-415.0270954747,-401.4469563529,0,0,252,11248.1757628918
-414.9966177983,-401.4469563529,0,0,418,11248.2844018936
-414.9966177983,-401.4469563529,0,0,334,11248.3672230244
-414.9966177983,-401.4469563529,0,0,504,11248.4641737938
-414.9966177983,-401.4469563529,0,0,446,11248.5721588135
-414.9620554412,-401.4469563529,0,0,400,11439.0256919861
-414.9620554412,-401.4469563529,0,0,330,11439.0982878208
-414.9620554412,-401.4469563529,0,0,272,11439.1786878109
-414.9620554412,-401.4469563529,0,0,468,11439.2806999683
-414.9620554412,-401.4469563529,0,0,420,11439.4011428356
-414.9620554412,-401.4469563529,0,1,390,11664.6861689091
-414.9620554412,-401.4469563529,0,0,330,11860.5426008701
-414.9620554412,-401.4469563529,0,1,450,11860.6155128479
-414.8192329823,-401.4469563529,0,0,302,12060.1018218994
-414.8192329823,-401.4469563529,0,0,414,12060.1900799274
-414.8192329823,-401.4469563529,0,0,452,12060.2784619331
-414.8192329823,-401.4469563529,0,0,254,12060.3331089020
-414.8192329823,-401.4469563529,0,0,396,12060.4653148651
-414.8192329823,-401.4469563529,0,0,362,12060.6051878929
-414.8192329823,-401.4469563529,0,0,394,12060.6764998436
-414.8192329823,-401.4469563529,0,1,312,12269.9001209736
-414.8192329823,-401.4469563529,0,0,466,12270.0003578663
-414.8192329823,-401.4469563529,0,0,368,12270.0706849098
-414.8192329823,-401.4469563529,0,1,416,12270.1618080139
-414.7282979044,-401.4469563529,0,0,572,12270.2666339874
-414.7282979044,-401.4469563529,0,0,272,12270.3229379654
-414.6366916048,-401.4469563529,0,0,310,12504.5648047924
-414.6142680611,-401.4469563529,0,2,342,12504.6448478699
-414.6083332307,-401.4469563529,0,2,308,12504.7491137981
-414.5787489335,-401.4469563529,0,0,200,12504.8535068035
-414.5787489335,-401.4469563529,0,0,182,12504.8988919258
-414.5748043658,-401.4469563529,0,0,266,12504.9633879662
-414.5748043658,-401.4469563529,0,0,286,12505.0170078278
-414.5547228406,-401.4469563529,0,0,298,12741.4233818054
-414.5547228406,-401.4469563529,0,0,296,12741.4874739647
-414.5547228406,-401.4469563529,0,0,370,12741.5883848667
-414.5547228406,-401.4469563529,0,0,364,12741.6627149582
-414.5547228406,-401.4469563529,0,0,300,12741.7296237946
-414.5345746257,-401.4469563529,0,0,432,12741.8293709755
-414.5312383616,-401.4469563529,0,2,390,12741.9091699123
-414.5131626324,-401.4469563529,0,0,456,12742.0125489235
-414.5083878633,-401.4469563529,0,0,358,12742.0944478512
-414.4817957329,-401.4469563529,0,0,298,12742.1709339619
-414.4817957329,-401.4469563529,0,0,126,12742.2539348602
-414.4817957329,-401.4469563529,0,0,122,12742.2958688736
-414.4817957329,-401.4469563529,0,0,348,12742.4140548706
-414.4817957329,-401.4469563529,0,0,266,12742.5063710213
-414.4817957329,-401.4469563529,0,0,248,12742.5713489056
-414.4807562813,-401.4469563529,0,0,418,12989.2092528343
-414.4807562813,-401.4469563529,0,0,352,12989.2829709053
-414.4807562813,-401.4469563529,5,6,0,12989.3457407951
-414.4807562813,-401.4469563529,0,0,274,12989.4169099331
-414.4807562813,-401.4469563529,0,0,340,12989.5042648315
-414.3631302618,-401.4469563529,0,0,420,13247.6523239613
-414.3612254452,-401.4469563529,0,0,310,13247.7198200226
-414.3612254452,-401.4469563529,0,0,298,13247.7853159904
-414.3591859607,-401.4469563529,0,0,312,13247.8769288063
-414.3577170772,-401.4469563529,0,0,270,13247.9370069504
-414.3404116076,-401.4469563529,0,0,354,13248.0314958096
-414.3226705403,-401.4469563529,0,0,316,13677.6304810047
-414.3226705403,-401.4469563529,0,0,320,13677.7101759911
-414.3226705403,-401.4469563529,0,0,468,13677.8176949024
-414.3226705403,-401.4469563529,0,0,452,13677.9095888138
-414.3226705403,-401.4469563529,0,0,438,13678.0154700279
-414.3226705403,-401.4469563529,0,0,356,13678.1104090214
-414.3226705403,-401.4469563529,0,1,310,13678.2054858208
-414.3226705403,-401.4469563529,0,0,272,13678.2656128407
-414.3226705403,-401.4469563529,0,0,496,13678.3770918846
-414.3226705403,-401.4469563529,0,0,254,13678.4817349911
-414.3184741253,-401.4469563529,0,0,380,13678.5788497925
-414.3184741253,-401.4469563529,0,1,368,13678.6959090233
-414.2514965654,-401.4469563529,0,0,350,14160.1432139874
-414.2440532993,-401.4469563529,0,0,330,14160.2485518456
-414.2440532993,-401.4469563529,0,0,216,14160.3333008289
-414.2386109309,-401.4469563529,3,5,0,14160.4213910103
-414.2337801298,-401.4469563529,0,0,478,14160.5992100239
-414.2145782070,-401.4469563529,0,0,272,14160.8784799576
-414.2145782070,-401.4469563529,0,0,290,14161.0192978382
-414.2090086049,-401.4469563529,0,0,232,14161.1956138611
-414.1955458235,-401.4469563529,0,0,508,14161.4375629425
-414.1820059680,-401.4469563529,0,0,406,14161.5865209103
-414.1742517853,-401.4469563529,0,9,310,14161.7229168415
-414.1389872404,-401.4469563529,0,0,368,14728.6747529507
-414.1389872404,-401.4469563529,0,0,386,14728.7706089020
-414.1251423933,-401.4469563529,0,0,342,14728.8512499332
-414.1251423933,-401.4469563529,0,0,206,14728.9457168579
-414.1189375180,-401.4469563529,0,1,334,14729.0446059704
-414.1189375180,-401.4469563529,0,0,248,14729.1309587955
-414.1053971288,-401.4469563529,0,0,434,14729.3370139599
-414.1006253734,-401.4469563529,0,0,412,14729.4972879887
-414.0992560906,-401.4469563529,0,0,222,14729.5703539848
-414.0725706086,-401.4469563529,2,1,50,15445.8419148922
-414.0610349689,-401.4469563529,0,0,382,15445.9587638378
-414.0601056158,-401.4469563529,0,0,446,15446.1136579514
-414.0601056158,-401.4469563529,0,0,406,15446.3319089413
-414.0541936178,-401.4469563529,0,0,394,15446.4515419006
-414.0541936178,-401.4469563529,0,0,404,15446.5617218018
-414.0541936178,-401.4469563529,0,0,392,15446.6681458950
-414.0541936178,-401.4469563529,0,0,364,15446.8166468143
-414.0407181562,-401.4469563529,0,0,350,15446.9321138859
-414.0407181562,-401.4469563529,0,0,368,15447.0713908672
-414.0374714419,-401.4469563529,0,0,362,15447.2297699451
-414.0324459570,-401.4469563529,0,0,274,15447.3700349331
-414.0286502259,-401.4469563529,0,0,246,15447.4585947990
-414.0286502259,-401.4469563529,0,0,254,15447.5370669365
-414.0286502259,-401.4469563529,2,2,102,15447.5837538242
-414.0286502259,-401.4469563529,0,0,332,15447.7177629471
-414.0286502259,-401.4469563529,0,0,306,15447.8640739918
-414.0259563953,-401.4469563529,0,0,372,15448.0361018181
-414.0167320521,-401.4469563529,0,0,278,15448.2031588554
-414.0117549621,-401.4469563529,0,1,324,15448.3384289742
-413.9967474663,-401.4469563529,0,0,306,15448.4777548313
-413.9967474663,-401.4469563529,0,0,428,15448.6496899128
-413.9967474663,-401.4469563529,0,0,298,15448.7831418514
-413.9967474663,-401.4469563529,0,0,296,15448.9182238579
-413.9665928157,-401.4469563529,0,3,352,16041.9086058140
-413.9588638099,-401.4469563529,0,0,434,16042.0790748596
-413.9588425578,-401.4469563529,0,0,362,16042.2412528992
-413.9588425578,-401.4469563529,0,0,332,16042.3562278748
-413.9588425578,-401.4469563529,0,0,322,16042.4687099457
-413.9588425578,-401.4469563529,0,0,372,16042.5904209614
-413.9491977265,-401.4469563529,0,0,380,16042.7999789715
-413.9491977265,-401.4469563529,0,0,368,16042.9448850155
-413.9318683156,-401.4469563529,0,0,412,16043.1469609737
-413.9241958629,-401.4469563529,0,0,384,16043.3056428432
-413.8835275449,-401.4469563529,0,0,428,16043.4930019379
-413.8717368228,-401.4469563529,0,0,126,16608.7474668026
-413.8487156044,-401.4469563529,0,0,436,16608.8912758827
-413.8470833912,-401.4469563529,0,4,422,16609.0253198147
-413.8467548702,-401.4469563529,0,0,386,16609.1277940273
-413.8346589516,-401.4469563529,0,0,242,16609.1879270077
-413.8346419734,-401.4469563529,0,0,428,16609.2795288563
-413.8346419734,-401.4469563529,0,3,182,16609.3445429802
-413.8341398043,-401.4469563529,0,2,398,16609.4347679615
-413.8341398043,-401.4469563529,0,0,270,16609.5037508011
-413.8283721659,-401.4469563529,0,0,412,16609.5921659470
-413.8266053669,-401.4469563529,0,0,410,16609.6956958771
-413.8100669645,-401.4469563529,0,1,330,17183.9732489586
-413.8100669645,-401.4469563529,0,0,286,17184.1118819714
-413.8100669645,-401.4469563529,0,0,404,17184.2191038132
-413.8100669645,-401.4469563529,0,1,404,17184.4005689621
-413.7208135225,-401.4469563529,0,0,270,17864.1649448872
-413.7201858057,-401.4469563529,0,0,378,17864.2856509686
-413.7147927667,-401.4469563529,0,0,202,17864.3468668461
-413.7147927667,-401.4469563529,0,0,106,17864.3940567970
-413.7147927667,-401.4469563529,0,0,408,17864.5395448208
-413.7119891721,-401.4469563529,0,0,340,17864.6876339912
-413.7107889009,-401.4469563529,0,0,358,17864.7950148582
-413.6990809673,-401.4469563529,0,0,402,17864.9619309902
-413.6990809673,-401.4469563529,0,3,312,17865.0649969578
-413.6909130249,-401.4469563529,0,0,246,17865.1468238831
-413.6909130249,-401.4469563529,0,0,312,17865.2394998074
-413.6816202217,-401.4469563529,0,1,508,17865.4060888290
-413.6263000957,-401.4469563529,0,0,178,18523.4114058018
-413.6263000957,-401.4469563529,0,0,316,18523.4997258186
-413.6263000957,-401.4469563529,0,0,268,18523.5792310238
-413.6206290130,-401.4469563529,0,1,240,18523.6549849510
-413.5944682270,-401.4469563529,0,0,286,18523.8592779636
-413.5914484860,-401.4469563529,0,0,304,18523.9507539272
-413.5914484860,-401.4469563529,0,0,282,18524.0335979462
-413.5865490027,-401.4469563529,0,0,248,18524.1178247929
-413.5865490027,-401.4469563529,0,2,318,18524.2169578075
-413.5417686885,-401.4469563529,0,0,348,19247.9456830025
-413.5367595494,-401.4469563529,0,0,506,19248.0635459423
-413.5367595494,-401.4469563529,0,1,460,19248.1784899235
-413.5298273417,-401.4469563529,0,1,382,19248.3164119720
-413.5192970885,-401.4469563529,0,1,278,19248.4384949207
-413.5146168016,-401.4469563529,0,0,332,19248.5696809292
-413.5146168016,-401.4469563529,0,0,190,19248.6481509209
-413.5069506930,-401.4469563529,0,0,328,19248.7519018650
-413.5069506930,-401.4469563529,0,0,290,19248.8413958549
-413.4634747141,-401.4469563529,0,0,266,19249.0007278919
-413.4448985245,-401.4469563529,0,3,448,20029.1368958950
-413.4439566332,-401.4469563529,0,0,296,20029.2448070049
-413.4336178201,-401.4469563529,0,0,322,20029.3562908173
-413.4187625782,-401.4469563529,0,0,298,20029.4973938465
-413.4183561989,-401.4469563529,0,0,326,20029.6153960228
-413.4095006692,-401.4469563529,0,0,324,20029.7690708637
-413.4095006692,-401.4469563529,0,0,358,20029.9516379833
-413.4081756980,-401.4469563529,0,0,404,20030.1259298325
-413.4025660446,-401.4469563529,0,0,416,20030.3914759159
-413.3584145540,-401.4469563529,0,0,428,20833.6935858727
-413.3584145540,-401.4469563529,0,0,296,20833.7778367996
-413.3584145540,-401.4469563529,0,0,376,20833.9188568592
-413.3584145540,-401.4469563529,0,0,364,20834.0839569569
-413.3584145540,-401.4469563529,0,0,386,20834.2124779224
-413.3584145540,-401.4469563529,0,0,406,20834.3958559036
-413.3205169231,-401.4469563529,0,0,338,20834.6864109039
-413.3171053519,-401.4469563529,0,0,124,20834.7596149445
-413.3150633372,-401.4469563529,0,0,384,20834.8699657917
-413.3150633372,-401.4469563529,0,0,482,20835.0059149265
-413.2559841338,-401.4469563529,0,1,138,20835.1648478508
-413.2559841338,-401.4469563529,0,0,138,20835.2330219746
-413.2476595347,-401.4469563529,0,0,384,21692.5984489918
-413.2415203504,-401.4469563529,0,0,398,21692.7319250107
-413.2389508056,-401.4469563529,0,0,538,21692.9306550026
-413.2225505031,-401.4469563529,0,0,352,21693.1158947945
-413.2167117523,-401.4469563529,0,0,342,21693.2525599003
-413.2153528459,-401.4469563529,0,0,286,21693.3467168808
-413.2153528459,-401.4469563529,0,0,274,21693.4364879131
-413.2140880543,-401.4469563529,0,0,322,21693.5438039303
-413.2140880543,-401.4469563529,0,1,286,21693.6388559341
-413.1636086624,-401.4469563529,0,0,222,22595.6894128323
-413.1485811218,-401.4469563529,0,6,398,22595.7756578922
-413.1485811218,-401.4469563529,0,0,292,22595.8625199795
-413.1302693413,-401.4469563529,0,0,276,22596.0317039490
-413.1245938082,-401.4469563529,0,0,362,22596.2254149914
-413.1105059176,-401.4469563529,0,0,444,22596.4056010246
-413.0742356240,-401.4469563529,0,0,414,22596.4935898781
-413.0634379350,-401.4469563529,0,0,290,23552.7859289646
-413.0623954261,-401.4469563529,0,0,388,23552.9162468910
-413.0529645682,-401.4469563529,0,0,480,23553.0315558910
-413.0529645682,-401.4469563529,0,1,368,23553.1118788719
-413.0430352601,-401.4469563529,0,0,416,23553.2178399563
-413.0430352601,-401.4469563529,0,0,234,23553.2759709358
-413.0430352601,-401.4469563529,0,0,296,23553.3895039558
-413.0393481328,-401.4469563529,0,0,296,23553.4925389290
-413.0176795274,-401.4469563529,0,0,282,23553.6471259594
-413.0176699812,-401.4469563529,0,0,368,23553.7565197945
-413.0176699812,-401.4469563529,0,8,316,23553.8387098312
-413.0157065721,-401.4469563529,0,0,324,23553.9306600094
-413.0148612394,-401.4469563529,0,0,438,23554.0393669605
-413.0148612394,-401.4469563529,0,0,180,23554.0946798325
-412.9353086261,-401.4469563529,0,0,326,24338.1078507900
-412.9282461307,-401.4469563529,0,0,310,24338.1895339489
-412.9214202498,-401.4469563529,0,0,350,24338.2741138935
-412.9205906474,-401.4469563529,0,0,388,24338.3636329174
-412.9121597596,-401.4469563529,0,0,206,24338.4693098068
-412.8847034114,-401.4469563529,0,0,300,24961.4283099174
-412.8838819438,-401.4469563529,0,0,378,24961.5425238609
-412.8838819438,-401.4469563529,0,1,230,24961.5984148979
-412.8776615822,-401.4469563529,0,0,396,24961.6707978249
-412.8740864170,-401.4469563529,0,0,328,24961.7774498463
-412.8678206189,-401.4469563529,0,0,284,24961.8648319244
-412.8566136619,-401.4469563529,0,1,422,24962.0124628544
-412.8539912715,-401.4469563529,0,0,448,24962.1646149158
-412.8539912715,-401.4469563529,0,0,432,24962.2912340164
-412.8095905553,-401.4469563529,0,0,424,24962.4169847965
-412.8095905553,-401.4469563529,0,0,372,24962.5121548176
-412.8095905553,-401.4469563529,0,0,444,24962.6070959568
-412.8095905553,-401.4469563529,0,0,364,24962.6906259060
-412.8095905553,-401.4469563529,0,0,248,25637.0066509247
-412.8095905553,-401.4469563529,0,0,308,25637.1324648857
-412.8095905553,-401.4469563529,0,1,490,25637.2755978107
-412.8095905553,-401.4469563529,0,0,350,25637.3945109844
-412.8095905553,-401.4469563529,0,1,312,25637.4619588852
-412.8095905553,-401.4469563529,0,0,354,25637.5728299618
-412.8095905553,-401.4469563529,0,0,408,25637.6650619507
-412.8095905553,-401.4469563529,0,0,312,25637.7769529819
-412.8095905553,-401.4469563529,0,0,450,25637.9605607986
-412.8095905553,-401.4469563529,0,0,286,25638.0390758514
-412.8095905553,-401.4469563529,0,0,284,25638.1015868187
-412.8095905553,-401.4469563529,2,2,148,25638.1454699039
-412.8095905553,-401.4469563529,0,0,254,25638.2428019047
-412.8095905553,-401.4469563529,0,0,286,25638.3537847996
-412.8095905553,-401.4469563529,0,0,414,25638.4970388412
-412.8095905553,-401.4469563529,0,0,272,25638.6102869511
-412.8095905553,-401.4469563529,0,0,140,25638.7113668919
-412.8095905553,-401.4469563529,0,0,140,25638.7706089020
-412.8095905553,-401.4469563529,0,0,440,25638.9201250076
-412.8095905553,-401.4469563529,0,0,408,25639.0235998631
-412.8095905553,-401.4469563529,0,0,336,25639.1086368561
-412.7288330905,-401.4469563529,0,0,296,26320.8730559349
-412.7288330905,-401.4469563529,0,0,198,26320.9218590260
-412.7288330905,-401.4469563529,0,0,296,26320.9880149364
-412.7207371610,-401.4469563529,0,1,272,26321.1249527931
-412.7168780374,-401.4469563529,0,0,366,26321.2451999187
-412.7057776457,-401.4469563529,0,0,482,26321.3356518745
-412.7057705646,-401.4469563529,0,0,260,26321.4042959213
-412.7057705646,-401.4469563529,0,0,266,26321.4670310020
-412.7057705646,-401.4469563529,0,0,434,26321.5803380013
-412.6594717019,-401.4469563529,0,2,364,26321.8754439354
-412.6411192380,-401.4469563529,0,0,272,27003.4897458553
-412.6339515668,-401.4469563529,0,0,296,27003.5806457996
-412.6169511042,-401.4469563529,0,0,320,27003.6618239880
-412.6169511042,-401.4469563529,0,0,350,27003.7366750240
-412.5921214524,-401.4469563529,0,0,304,27003.8583498001
-412.5877387075,-401.4469563529,0,0,332,27003.9786379337
-412.5876126039,-401.4469563529,0,0,352,27004.1255939007
-412.5848614781,-401.4469563529,0,0,456,27004.2783889771
-412.5819706745,-401.4469563529,0,0,228,27004.3314328194
-412.5819706745,-401.4469563529,0,0,352,27004.4138548374
-412.5802567574,-401.4469563529,0,0,310,27004.5508008003
-412.5802567574,-401.4469563529,0,0,312,27004.6424598694
-412.5802567574,-401.4469563529,0,0,338,27004.7213988304
-412.5780473396,-401.4469563529,0,1,230,27004.7846279144
-412.5780473396,-401.4469563529,0,0,294,27004.8556339741
-412.5759706772,-401.4469563529,0,0,358,27004.9785728455
-412.5759706772,-401.4469563529,0,0,370,27005.0667498112
-412.5759706772,-401.4469563529,0,0,380,27005.1515889168
-412.5223398629,-401.4469563529,0,0,398,27706.6586289406
-412.5129984036,-401.4469563529,0,0,266,27706.7791819572
-412.5118981624,-401.4469563529,0,0,458,27706.8919730186
-412.5099900690,-401.4469563529,0,0,324,27707.0047910213
-412.5099900690,-401.4469563529,0,2,306,27707.0744929314
-412.4881916326,-401.4469563529,0,0,206,27707.2162799835
-412.4752636405,-401.4469563529,0,0,282,27707.3374338150
-412.4745399634,-401.4469563529,0,0,322,27707.4355928898
-412.3957875256,-401.4469563529,0,0,436,27707.5341429710
-412.3733781240,-401.4469563529,0,0,314,28404.9075188637
-412.3733781240,-401.4469563529,0,0,420,28404.9985809326
-412.3481360444,-401.4469563529,0,0,294,28405.1329188347
-412.3358773919,-401.4469563529,0,0,322,28405.2286629677
-412.2868842063,-401.4469563529,0,0,372,29128.7379999161
-412.2822879267,-401.4469563529,0,0,228,29128.8091778755
-412.2809970087,-401.4469563529,0,0,316,29128.8968989849
-412.2800038213,-401.4469563529,0,0,360,29128.9912378788
-412.2784358378,-401.4469563529,0,0,462,29129.1659100056
-412.2721815619,-401.4469563529,0,0,300,29129.2544248104
-412.2648120577,-401.4469563529,0,0,282,29129.4161448479
-412.2648120577,-401.4469563529,0,0,364,29129.5198359489
-412.2648120577,-401.4469563529,0,1,248,29129.5892739296
-412.2641949457,-401.4469563529,0,0,304,29129.7576370239
-412.2558056983,-401.4469563529,0,0,226,29129.9152119160
-412.2556490978,-401.4469563529,0,0,360,29130.0044059753
-412.2556490978,-401.4469563529,0,0,374,29130.0870339870
-412.2556490978,-401.4469563529,0,0,348,29130.1661369801
-412.1930664890,-401.4469563529,0,0,466,29853.7137320042
-412.1798467833,-401.4469563529,0,0,286,29853.8049819469
-412.1798467833,-401.4469563529,0,0,344,29853.8817138672
-412.1794172926,-401.4469563529,0,2,430,29854.0578129292
-412.1736777246,-401.4469563529,0,0,414,29854.1781258583
-412.1634246756,-401.4469563529,0,0,294,29854.2767219543
-412.1545972813,-401.4469563529,0,0,296,29854.4142398834
-412.1545972813,-401.4469563529,0,0,132,29854.5220608711
-412.1545972813,-401.4469563529,0,0,118,29854.5676178932
-412.1536832658,-401.4469563529,0,0,226,29854.6433639526
-412.1527366011,-401.4469563529,0,0,284,29854.7311728001
-412.1491936157,-401.4469563529,0,0,242,29854.8219928741
-412.1419988857,-401.4469563529,0,0,396,29854.9131569862
-412.1419988857,-401.4469563529,0,0,402,29855.0040919781
-412.1386060087,-401.4469563529,0,0,394,30571.0670850277
-412.0795760784,-401.4469563529,0,0,238,30571.1903538704
-412.0795760784,-401.4469563529,0,0,458,30571.3148629665
-412.0795760784,-401.4469563529,0,0,334,30571.3952198029
-412.0691211153,-401.4469563529,0,0,350,30571.4789948463
-412.0691211153,-401.4469563529,0,1,332,30571.5632598400
-412.0685424952,-401.4469563529,1,0,126,30571.6549839973
-412.0683981077,-401.4469563529,0,0,272,30571.7321338654
-412.0668823439,-401.4469563529,0,0,220,30571.8436808586
-412.0598647480,-401.4469563529,0,0,304,30571.9370868206
-412.0197396188,-401.4469563529,0,0,402,30572.0845019817
-412.0115316022,-401.4469563529,0,0,248,31294.7266910076
-412.0095672291,-401.4469563529,0,0,208,31294.7885220051
-412.0095672291,-401.4469563529,0,0,202,31294.8408708572
-412.0095672291,-401.4469563529,0,0,284,31294.9405198097
-412.0095672291,-401.4469563529,0,0,432,31295.0425038338
-412.0095672291,-401.4469563529,0,0,290,31295.1115398407
-412.0095672291,-401.4469563529,0,0,226,31295.1667559147
-412.0095672291,-401.4469563529,0,0,234,31295.2365889549
-412.0095672291,-401.4469563529,0,0,270,31295.2967329025
-412.0095672291,-401.4469563529,0,0,244,31295.3534529209
-412.0095672291,-401.4469563529,0,0,456,31295.5077619553
-411.9224979492,-401.4469563529,0,0,336,32097.3764870167
-411.9176565700,-401.4469563529,0,0,442,32097.5366528034
-411.9110222800,-401.4469563529,0,7,314,32097.6976318359
-411.9090825854,-401.4469563529,0,0,202,32097.7836029530
-411.8529940351,-401.4469563529,0,0,282,32097.9227359295
-411.8529940351,-401.4469563529,0,0,250,32889.1034538746
-411.8473358318,-401.4469563529,0,0,362,32889.2642929554
-411.8473358318,-401.4469563529,0,0,304,32889.4035098553
-411.7971043658,-401.4469563529,0,0,412,32889.5364129543
-411.7965376974,-401.4469563529,0,0,324,32889.6141009331
-411.7965376974,-401.4469563529,0,0,306,32889.6834688187
-411.7932520957,-401.4469563529,0,0,182,32889.7693459988
-411.7686092118,-401.4469563529,0,0,334,33682.9146158695
-411.7608487085,-401.4469563529,0,0,268,33683.0787580013
-411.7561270727,-401.4469563529,0,0,344,33683.2329528332
-411.7561270727,-401.4469563529,0,0,356,33683.3459589481
-411.7451069286,-401.4469563529,0,0,272,33683.4618899822
-411.7451069286,-401.4469563529,0,0,384,33683.5671558380
-411.7451069286,-401.4469563529,0,0,458,33683.7148959637
-411.7391495555,-401.4469563529,0,0,250,33683.8605179787
-411.7391495555,-401.4469563529,0,0,428,33684.0103018284
-411.7304145077,-401.4469563529,0,0,470,33684.1793358326
-411.7304145077,-401.4469563529,0,0,328,33684.3247888088
-411.7234813335,-401.4469563529,0,0,370,33684.4896218777
-411.7223463674,-401.4469563529,0,0,318,33684.6121959686
-411.7223463674,-401.4469563529,0,1,260,33684.6821208000
-411.7223463674,-401.4469563529,0,0,240,33684.8187909126
-411.7203581188,-401.4469563529,0,0,250,33684.9817049503
-411.7203581188,-401.4469563529,0,0,188,33685.0555028915
-411.7203581188,-401.4469563529,0,0,254,33685.1707379818
-411.7153232190,-401.4469563529,0,0,248,33685.3529138565
-411.7145528039,-401.4469563529,0,0,300,33685.4909379482
-411.7145528039,-401.4469563529,0,0,282,33685.6838729382
-411.7137332177,-401.4469563529,0,0,390,33685.8970069885
-411.7124890471,-401.4469563529,0,0,422,33686.0303809643
-411.7124890471,-401.4469563529,0,0,456,33686.1391699314
-411.6910544625,-401.4469563529,0,0,400,33686.2859787941
-411.6727811213,-401.4469563529,0,0,352,34506.8041980267
-411.6442483295,-401.4469563529,0,0,258,34506.9094138145
-411.6442483295,-401.4469563529,0,0,242,34506.9677069187
-411.6373074815,-401.4469563529,0,0,242,34507.0978608131
-411.6333696447,-401.4469563529,0,0,374,34507.2673959732
-411.6333696447,-401.4469563529,0,0,274,34507.3620169163
-411.6326351048,-401.4469563529,0,0,344,34507.4560298920
-411.6326351048,-401.4469563529,0,0,374,34507.5859718323
-411.6326351048,-401.4469563529,0,0,388,34507.6703379154
-411.6137974594,-401.4469563529,0,0,220,34507.7935738564
-411.6137974594,-401.4469563529,0,0,228,34507.8551487923
-411.6135245059,-401.4469563529,0,0,262,34507.9974298477
-411.5547105894,-401.4469563529,0,0,266,35380.2478058338
-411.5518074797,-401.4469563529,0,0,102,35380.3571429253
-411.5518074797,-401.4469563529,0,0,154,35380.4106349945
-411.5508690863,-401.4469563529,0,0,372,35380.5589740276
-411.5503833364,-401.4469563529,0,0,118,35380.6858799458
-411.5503833364,-401.4469563529,0,6,0,35380.8821828365
-411.5485328770,-401.4469563529,0,0,262,35380.9750249386
-411.5424433550,-401.4469563529,0,0,366,35381.2067170143
-411.4939234208,-401.4469563529,0,0,352,35381.3263649940
-411.4939234208,-401.4469563529,0,0,394,35381.4219357967
-411.4830064285,-401.4469563529,0,0,338,36212.0080618858
-411.4830064285,-401.4469563529,0,0,358,36212.0913069248
-411.4793481146,-401.4469563529,2,11,0,36212.2483949661
-411.4793481146,-401.4469563529,0,0,144,36212.2984728813
-411.4793481146,-401.4469563529,0,0,140,36212.3470737934
-411.4793481146,-401.4469563529,0,0,250,36212.4527509212
-411.4793481146,-401.4469563529,0,0,266,36212.5338578224
-411.4746320367,-401.4469563529,2,3,118,36212.7034590244
-411.4702794943,-401.4469563529,0,0,376,36212.8614399433
-411.4694777391,-401.4469563529,0,4,382,36212.9802348614
-411.4694777391,-401.4469563529,0,0,368,36213.0635638237
-411.4681287872,-401.4469563529,0,0,394,36213.2580819130
-411.4676699676,-401.4469563529,0,0,388,36213.3794858456
-411.4190651484,-401.4469563529,0,0,262,36213.5225839615
-411.4190651484,-401.4469563529,0,0,258,36213.5857539177
-411.4190651484,-401.4469563529,0,0,334,37034.9768209457
-411.4190651484,-401.4469563529,0,0,390,37035.1213498116
-411.4190651484,-401.4469563529,0,0,410,37035.2681210041
-411.4190651484,-401.4469563529,0,0,328,37035.4046039581
-411.4190651484,-401.4469563529,0,0,440,37035.5609309673
-411.4190651484,-401.4469563529,0,0,460,37035.6852068901
-411.4190651484,-401.4469563529,0,0,326,37035.8069210052
-411.4190651484,-401.4469563529,0,0,278,37035.9557290077
-411.4190651484,-401.4469563529,0,3,516,37036.0944077969
-411.4186130511,-401.4469563529,0,0,162,37036.1967430115
-411.4186130511,-401.4469563529,0,0,272,37036.3249638081
-411.4186130511,-401.4469563529,0,0,332,37036.4770789146
-411.4186130511,-401.4469563529,0,1,298,37036.6466069221
-411.4186130511,-401.4469563529,0,0,328,37036.7890799046
-411.4186130511,-401.4469563529,0,0,192,37036.9363448620
-411.4186130511,-401.4469563529,0,0,408,37037.1216988564
-411.4186130511,-401.4469563529,0,0,374,37037.2725260258
-411.4186130511,-401.4469563529,0,0,288,37037.4375739098
-411.4186130511,-401.4469563529,0,0,286,37037.5068910122
-411.4186130511,-401.4469563529,0,0,320,37037.6572289467
-411.4186130511,-401.4469563529,0,0,368,37037.8124120235
-411.4186130511,-401.4469563529,0,0,446,37037.9689438343
-411.4186130511,-401.4469563529,0,0,236,37038.1235768795
-411.4186130511,-401.4469563529,0,0,248,37038.2552058697
-411.4186130511,-401.4469563529,0,1,402,37038.4163010120
-411.3604513379,-401.4469563529,0,0,244,37038.5489239693
-411.3604513379,-401.4469563529,0,0,368,37038.6709518433
-411.3423734475,-401.4469563529,0,0,116,37908.9712328911
-411.3423734475,-401.4469563529,0,0,204,37909.0233788490
-411.3416399304,-401.4469563529,0,0,336,37909.1122639179
-411.3390994733,-401.4469563529,0,0,324,37909.2321839333
-411.3347745160,-401.4469563529,0,0,114,37909.2891538143
-411.3268230888,-401.4469563529,0,0,328,37909.4474668503
-411.3268230888,-401.4469563529,0,0,382,37909.5954499245
-411.3268230888,-401.4469563529,0,0,212,37909.6758289337
-411.2786287129,-401.4469563529,0,0,368,38794.6468470097
-411.2576607837,-401.4469563529,0,0,114,38794.8105428219
-411.2575494337,-401.4469563529,0,0,260,38794.9198570251
-411.2569138953,-401.4469563529,0,0,448,38795.0209507942
-411.2569138953,-401.4469563529,0,0,494,38795.1305739880
-411.2569138953,-401.4469563529,0,0,412,38795.2523210049
-411.2559067807,-401.4469563529,0,0,374,38795.3445029259
-411.2559067807,-401.4469563529,0,0,346,38795.4268720150
-411.2465277239,-401.4469563529,0,4,62,38795.6606388092
-411.2461866860,-401.4469563529,0,4,478,38795.7996449471
-411.2438404508,-401.4469563529,0,0,276,38795.9253768921
-411.2438404508,-401.4469563529,0,0,244,38795.9979269505
-411.2426000997,-401.4469563529,0,0,200,38796.0703599453
-411.2426000997,-401.4469563529,0,0,176,38796.1351528168
-411.2426000997,-401.4469563529,0,0,172,38796.2253069878
-411.2426000997,-401.4469563529,0,0,350,38796.3133378029
-411.2417198193,-401.4469563529,0,0,406,38796.4238708019
-411.1903847214,-401.4469563529,0,0,384,39651.6296448708
-411.1903847214,-401.4469563529,0,0,392,39651.7375929356
-411.1903847214,-401.4469563529,0,0,334,39651.8945188522
-411.1903847214,-401.4469563529,0,0,402,39652.0645658970
-411.1903847214,-401.4469563529,0,0,394,39652.1967480183
-411.1903847214,-401.4469563529,0,0,384,39652.3392779827
-411.1903847214,-401.4469563529,0,0,376,39652.4962928295
-411.1903847214,-401.4469563529,0,0,410,39652.6569550037
-411.1903847214,-401.4469563529,0,0,334,39652.7875638008
-411.1903847214,-401.4469563529,0,0,396,39653.0057988167
-411.1903847214,-401.4469563529,0,0,302,39653.1508920193
-411.1903847214,-401.4469563529,0,0,322,39653.3278629780
-411.1903847214,-401.4469563529,0,0,238,39653.4656608105
-411.1903847214,-401.4469563529,0,0,234,39653.5559229851
-411.1903847214,-401.4469563529,0,0,238,39653.6188178062
-411.1903847214,-401.4469563529,0,0,370,39653.7673130035
-411.1903847214,-401.4469563529,0,0,342,39653.9206240177
-411.1903847214,-401.4469563529,0,0,300,39654.0572679043
-411.1903847214,-401.4469563529,0,0,434,39654.2688000202
-411.1903847214,-401.4469563529,0,0,512,39654.4091639519
-411.1903847214,-401.4469563529,0,0,314,39654.5674748421
-411.1903847214,-401.4469563529,0,0,296,39654.6608679295
-411.1903847214,-401.4469563529,0,0,272,39654.7820799351
-411.1903847214,-401.4469563529,0,1,360,39654.9328699112
-411.1903847214,-401.4469563529,0,0,300,39655.0339498520
-411.1903847214,-401.4469563529,0,0,390,39655.1787488461
-411.1903847214,-401.4469563529,0,0,352,39655.2874119282
-411.1481116268,-401.4469563529,0,0,350,39655.3950757980
-411.1298006258,-401.4469563529,0,2,262,40592.9545919895
-411.1298006258,-401.4469563529,0,0,320,40593.0319929123
-411.1296882524,-401.4469563529,0,0,286,40593.1139709949
-411.1249098520,-401.4469563529,0,0,414,40593.2396919727
-411.1129376142,-401.4469563529,0,0,322,40593.4069328308
-411.0636905849,-401.4469563529,0,0,302,40593.6695458889
-411.0636905849,-401.4469563529,0,0,378,41503.9877889156
-411.0441572052,-401.4469563529,0,0,144,41504.1629579067
-411.0397886061,-401.4469563529,0,0,452,41504.2848339081
-411.0329723998,-401.4469563529,0,0,320,41504.4515128136
-411.0277241367,-401.4469563529,0,0,318,41504.5394389629
-411.0277241367,-401.4469563529,0,0,314,41504.6124858856
-411.0277241367,-401.4469563529,0,0,198,41504.6710748672
-411.0277241367,-401.4469563529,0,3,182,41504.7301559448
-411.0056512965,-401.4469563529,1,0,304,42470.6159908772
-411.0050581828,-401.4469563529,0,0,172,42470.7290909290
-411.0050581828,-401.4469563529,0,0,168,42470.7865808010
-411.0007000596,-401.4469563529,0,0,344,42470.8931939602
-411.0007000596,-401.4469563529,0,0,378,42470.9794738293
-411.0007000596,-401.4469563529,0,0,396,42471.0691947937
-410.9943582382,-401.4469563529,0,1,328,42471.2213959694
-410.9928453262,-401.4469563529,0,0,268,42471.3355178833
-410.9928453262,-401.4469563529,0,0,296,42471.4105899334
-410.9896592960,-401.4469563529,0,0,318,42471.7791368961
-410.9330994577,-401.4469563529,0,0,456,43439.7563188076
-410.9328514132,-401.4469563529,0,0,136,43439.8540699482
-410.9328514132,-401.4469563529,0,0,158,43439.9153888226
-410.9328514132,-401.4469563529,0,0,254,43440.0066328049
-410.9317978556,-401.4469563529,0,0,170,43440.0627520084
-410.9317978556,-401.4469563529,0,0,198,43440.1230008602
-410.9215824114,-401.4469563529,0,0,332,43440.3443248272
-410.9155479329,-401.4469563529,0,0,294,43440.5098769665
-410.9155479329,-401.4469563529,0,0,308,43440.6448998451
-410.8865223619,-401.4469563529,0,0,302,43440.7804658413
-410.8865223619,-401.4469563529,0,0,212,44414.6589288712
-410.8865223619,-401.4469563529,0,0,466,44414.7963788509
-410.8865223619,-401.4469563529,0,0,294,44414.9690480232
-410.8485945964,-401.4469563529,0,0,300,44415.0582399368
-410.8443663024,-401.4469563529,0,1,448,44415.2612748146
-410.8436360781,-401.4469563529,0,0,414,44415.3877778053
-410.8059681767,-401.4469563529,0,0,234,45468.9592468739
-410.7987997502,-401.4469563529,0,0,368,45469.1014590263
-410.7981244427,-401.4469563529,0,0,228,45469.1988790035
-410.7936893545,-401.4469563529,0,0,276,45469.3959498405
-410.7922950124,-401.4469563529,0,0,370,45469.4992268085
-410.7867260074,-401.4469563529,0,0,350,45469.5849180222
-410.7640791929,-401.4469563529,0,1,236,45469.6716988087
-410.7359717595,-401.4469563529,0,0,358,46461.5189218521
-410.7239813264,-401.4469563529,0,0,430,46461.6329228878
-410.7128211825,-401.4469563529,0,0,276,46461.8037099838
-410.7122093924,-401.4469563529,0,0,338,46461.8896849155
-410.7110775167,-401.4469563529,0,0,364,46462.0586957932
-410.6733090062,-401.4469563529,0,0,352,46462.1675097942
-410.6733090062,-401.4469563529,0,0,384,46462.2595469952
-410.6648017136,-401.4469563529,0,0,452,47442.5408368111
-410.6631179409,-401.4469563529,0,0,288,47442.6162738800
-410.6539304086,-401.4469563529,0,0,316,47442.7813718319
-410.6475698015,-401.4469563529,0,0,274,47442.8691349030
-410.6448356028,-401.4469563529,0,1,478,47443.0025689602
-410.6448356028,-401.4469563529,0,0,250,47443.0678529739
-410.6443040959,-401.4469563529,0,0,296,47443.1708569527
-410.6419481837,-401.4469563529,0,0,444,47443.3335478306
-410.6418346058,-401.4469563529,0,0,240,47443.4067997932
-410.6008040193,-401.4469563529,0,0,196,48430.7242579460
-410.6008040193,-401.4469563529,0,0,330,48430.8830828667
-410.6008040193,-401.4469563529,0,0,444,48431.0635437965
-410.5910110914,-401.4469563529,0,0,144,48431.2374699116
-410.5910110914,-401.4469563529,0,0,144,48431.3158199787
-410.5910110914,-401.4469563529,0,0,164,48431.3748469353
-410.5910110914,-401.4469563529,0,0,134,48431.4267477989
-410.5901986483,-401.4469563529,0,0,220,48431.5473988056
-410.5901986483,-401.4469563529,0,0,312,48431.6250388622
-410.5901986483,-401.4469563529,0,0,318,48431.7642629147
-410.5892011540,-401.4469563529,0,0,244,48431.9184989929
-410.5863786394,-401.4469563529,0,0,430,48432.1100950241
-410.5839810900,-401.4469563529,0,0,246,48432.3422429562
-410.5814152834,-401.4469563529,0,0,326,48432.6421759129
-410.5811263440,-401.4469563529,0,0,420,48432.7638738155
-410.5579653987,-401.4469563529,0,0,384,49440.4264969826
-410.5579653987,-401.4469563529,0,0,262,49440.5500159264
-410.5522332778,-401.4469563529,0,0,284,49440.6424798965
-410.5522332778,-401.4469563529,0,0,288,49440.7090559006
-410.5522332778,-401.4469563529,0,0,258,49440.7697567940
-410.5522332778,-401.4469563529,0,0,248,49440.9296138287
-410.5522332778,-401.4469563529,0,0,320,49441.0883338451
-410.5522332778,-401.4469563529,0,0,310,49441.2154808044
-410.4929607741,-401.4469563529,0,0,292,50439.4116508961
-410.4929607741,-401.4469563529,0,1,342,50439.5212428570
-410.4819206915,-401.4469563529,0,0,408,50439.6293239594
-410.4794833197,-401.4469563529,1,3,340,50439.7513699532
-410.4688855304,-401.4469563529,0,0,384,50439.8946459293
-410.4574832224,-401.4469563529,0,0,236,50439.9787018299
-410.4449156377,-401.4469563529,0,0,276,50440.1180028915
-410.3958876224,-401.4469563529,0,0,350,51414.2356939316
-410.3936789818,-401.4469563529,0,0,386,51414.4090750217
-410.3913616387,-401.4469563529,0,0,0,51414.5040597916
-410.3430619165,-405.9062980962,0,0,238,52355.2418179512
-410.3382717669,-405.9062980962,0,0,290,52355.3387789726
-410.3345615584,-405.9062980962,0,0,272,52355.4593689442
-410.3306080192,-405.9062980962,0,0,264,52355.5745530128
-410.1045106287,-405.9062980962,0,0,252,54119.4838290215
-410.0677069303,-405.9062980962,0,0,258,54119.8021688461
-409.9190610619,-405.9062980962,0,0,340,55111.6512358189
-409.9190610619,-405.9062980962,0,0,362,55111.7451908588
-409.9190610619,-405.9062980962,0,0,364,55111.8355588913
-409.9190610619,-405.9062980962,0,0,230,55111.9405169487
-409.8042527337,-405.9062980962,0,0,214,55112.0717937946
-409.7863586850,-405.9062980962,0,0,334,55988.6771509647
-409.7812891131,-405.9062980962,0,0,206,55988.7550859451
-409.7748854593,-405.9062980962,0,0,174,55988.8920760155
-409.7739573968,-405.9062980962,0,0,270,55989.0313258171
-409.6427095724,-405.9062980962,0,0,270,56851.2732768059
-409.6422603929,-405.9062980962,0,0,380,56851.4381339550
-409.6422603929,-405.9062980962,0,0,234,56851.5737259388
-409.6413606819,-405.9062980962,0,0,258,56851.6804819107
-409.5284688414,-405.9062980962,0,0,152,57644.8220479488
-409.5232087922,-405.9062980962,0,0,152,57644.9173808098
-409.5232087922,-405.9062980962,0,0,318,57645.0250070095
-409.5157464850,-405.9062980962,0,0,322,57645.2012329102
-409.2757812990,-405.9062980962,0,0,390,59185.3274328709
-409.1631127286,-405.9062980962,0,0,268,59893.6779649258
-409.0543135891,-405.9062980962,0,0,430,60553.4949138165
-409.0542202117,-405.9062980962,0,0,364,60553.5993928909
-409.0521726889,-405.9062980962,0,0,398,60553.7409689426
-408.9497202648,-405.9062980962,0,0,396,61283.9598989487
-408.9496329186,-405.9062980962,0,0,338,61284.1063380241
-408.9496329186,-405.9062980962,0,0,246,61284.2882299423
-408.9496329186,-405.9062980962,0,0,240,61284.4398298264
-408.9492688363,-405.9062980962,0,0,258,61284.6985409260
-408.9478380059,-405.9062980962,0,0,380,61285.1197159290
-408.9472962794,-405.9062980962,0,0,444,61285.4445040226
-408.9464503868,-405.9062980962,0,0,372,61285.6608178616
-408.8542430942,-405.9062980962,0,0,264,61787.5707178116
-408.7484190678,-405.9062980962,0,0,274,62324.9379270077
-408.4667641244,-405.9062980962,0,0,300,63811.1698029041
-408.3803820238,-405.9062980962,0,0,322,64224.4750878811
-407.9471022692,-405.9062980962,0,0,138,66157.7672779560
-407.7871931234,-405.9062980962,0,0,250,66690.2697479725
-407.6281083033,-405.9062980962,0,0,290,67241.8099730015
-407.5529441196,-405.9062980962,0,0,378,67496.6767740250
-407.1042007490,-405.9062980962,0,0,274,68805.6296589375



==> figures/66039-spectrum.csv <==
distance spectrum absolute_errors pairs
1 0.0129220779220779 3980 308000
2 0.020449285316684 12564 614398
3 0.0265035966213952 24362 919196
4 0.031273008092304 38228 1222396
5 0.035244750656168 53713 1524000
6 0.0386313671525924 70464 1824010
7 0.0416179017615674 88331 2122428
8 0.0443239574480749 107231 2419256
9 0.046827845758476 127114 2714496
10 0.0491800608347323 147941 3008150
11 0.0513750598444952 169549 3300220
12 0.0534780327445172 192024 3590708
13 0.0554397651726356 215085 3879616
14 0.057247202147568 238546 4166946
15 0.0589109978215465 262313 4452700
16 0.0604224721757781 286214 4736880
17 0.0617901666464787 310155 5019488
18 0.0630286503641337 334085 5300526
19 0.064148253869716 357947 5579996
20 0.0651776233803923 381804 5857900
21 0.0661190302303138 405590 6134240
22 0.0670007480085093 429409 6409018
23 0.0678141268880656 453150 6682236
24 0.0685581147604163 476746 6953896
25 0.0692689645625692 500399 7224000
26 0.0699262600850178 523926 7492550
27 0.070565837082263 547559 7759548
28 0.0711852068212869 571261 8024996
29 0.0717815738066927 594990 8288896
30 0.0723671977781026 618830 8551250
31 0.072935953681659 642716 8812060
32 0.0734817437976005 666577 9071328
33 0.0739869071425876 690228 9329056
34 0.0744619386920273 713736 9585246
35 0.0749151922275633 737158 9839900
36 0.0753463284527327 760472 10093020
37 0.075764494894345 783754 10344608
38 0.0761620989278945 806912 10594666
39 0.0765374895003281 829911 10843196
40 0.0768834646805288 852653 11090200
41 0.0772181289521228 875320 11335680
42 0.077543011275482 897920 11579638
43 0.0778517241810998 920369 11822076
44 0.0781407040174763 942611 12062996
45 0.0784138054363376 964678 12302400
46 0.0786839857770434 986720 12540290
47 0.0789466392959416 1008675 12776668
48 0.0792034852764501 1030559 13011536
49 0.0794524924922023 1052340 13244896
50 0.0796928784758937 1074001 13476750
51 0.0799105573024199 1095342 13707100
52 0.0801209218059654 1116561 13935948
53 0.0803131559207687 1137499 14163296
54 0.0804927547472241 1158222 14389146
55 0.0806565162349882 1178674 14613500
56 0.08080654554082 1198875 14836360
57 0.0809439511724478 1218832 15057728
58 0.0810858062447742 1238797 15277606
59 0.0812289187477849 1258723 15495996
60 0.0813720573541485 1278591 15712900
61 0.081519268824333 1298465 15928320
62 0.0816626769315668 1318220 16142258
63 0.0818070457475385 1337931 16354716
64 0.0819544195426501 1357632 16565696
65 0.0821166364633507 1377523 16775200
66 0.0822795192669475 1397372 16983230
67 0.0824417962571732 1417157 17189788
68 0.0826074874003126 1436947 17394876
69 0.0827717891347079 1456659 17598496
70 0.0829291626991149 1476193 17800650
71 0.0830941474356909 1495806 18001340
72 0.0832616322743334 1515409 18200568
73 0.083431729912966 1535005 18398336
74 0.0836021293441134 1554552 18594646
75 0.0837742888315283 1574077 18789500
76 0.0839471840445875 1593561 18982900
77 0.0841146172319071 1612885 19174848
78 0.0842689306971329 1631897 19365346
79 0.0844061355819939 1650511 19554396
80 0.0845299361766792 1668790 19742000
81 0.0846367150805694 1686654 19928160
82 0.0847351134929571 1704267 20112878
83 0.0848208892363657 1721538 20296156
84 0.0848990789919092 1738563 20477996
85 0.0849689230530922 1755322 20658400
86 0.0850356834859678 1771920 20837370
87 0.0851014908083347 1788400 21014908
88 0.0851619384365526 1804668 21191016
89 0.085226055823316 1820914 21365696
90 0.0852848908605108 1836947 21538950
91 0.0853387579810583 1852771 21710780
92 0.0853796877939169 1868209 21881188
93 0.0854148284349295 1883412 22050176
94 0.0854436359115817 1898365 22217746
95 0.0854728621911284 1913216 22383900
96 0.0854999680690277 1927908 22548640
97 0.0855214748453327 1942361 22711968
98 0.0855404717851615 1956643 22873886
99 0.0855507563558428 1970610 23034396
100 0.0855604371914545 1984446 23193500
101 0.0855625835074857 1997989 23351200
102 0.0855599775016465 2011301 23507498
103 0.0855535086134134 2024401 23662396
104 0.085540430643466 2037222 23815896
105 0.0855252002670227 2049868 23968000
106 0.0855089264724357 2062365 24118710
107 0.0854876630272555 2074617 24268028
108 0.0854650131250237 2086710 24415956
109 0.0854356983915641 2098514 24562496
110 0.0854023753776664 2110092 24707650
111 0.0853710975067018 2121593 24851420
112 0.0853398169658661 2132967 24993808
113 0.0853132563214308 2144333 25134816
114 0.0852777148903679 2155347 25274446
115 0.0852417492041381 2166223 25412700
116 0.0852003829417157 2176834 25549580
117 0.0851552854325436 2187221 25685088
118 0.0851064629125598 2197383 25819226
119 0.0850526872769247 2207287 25951996
120 0.0849985814732742 2217052 26083400
121 0.0849436014502484 2226664 26213440
122 0.0848945024086522 2236301 26342118
123 0.084852544648099 2245999 26469436
124 0.0848214856436054 2255861 26595396
125 0.0847934505988024 2265681 26720000
126 0.0847680888118987 2275451 26843250
127 0.0847438701245029 2285131 26965148
128 0.0847232059312783 2294787 27085696
129 0.0847080981305718 2304475 27204896
130 0.0846972211801521 2314161 27322750
131 0.0846944123128685 2323952 27439260
132 0.0847003247536113 2333869 27554428
133 0.0847132540627064 2343868 27668256
134 0.084734945562657 2354000 27780746
135 0.0847665809787071 2364301 27891900
136 0.0848060761981764 2374716 28001720
137 0.0848524849051277 2385221 28110208
138 0.0849023611913316 2395721 28217366
139 0.08495990353631 2406336 28323196
140 0.0850215458865825 2416967 28427700
141 0.0850876313664352 2427625 28530880
142 0.0851581151617425 2438310 28632738
143 0.0852296480220355 2448927 28733276
144 0.0853027778101487 2459492 28832496
145 0.0853768008738213 2469985 28930400
146 0.0854525047206066 2480429 29026990
147 0.0855323149968952 2490895 29122268
148 0.0856153407304076 2501358 29216236
149 0.0857025116196802 2511846 29308896
150 0.0857891344461357 2522222 29400250
151 0.0858742705228499 2532458 29490300
152 0.0859529015267834 2542405 29579048
153 0.0860231016160452 2552004 29666496
154 0.0860883768119313 2561357 29752646
155 0.0861459237536657 2570379 29837500
156 0.0862014581034228 2579239 29921060
157 0.0862619973357622 2588147 30003328
158 0.0863276354122977 2597107 30084306
159 0.0863977703749861 2606102 30163996
160 0.0864711134036981 2615094 30242400
161 0.0865438502984216 2623968 30319520
162 0.0866154956950992 2632709 30395358
163 0.0866881615295559 2641381 30469916
164 0.0867579804025748 2649866 30543196
165 0.0868210562073741 2658044 30615200
166 0.0868787747348704 2665956 30685930
167 0.0869331903730169 2673664 30755388
168 0.0869849429540557 2681187 30823576
169 0.0870305546404953 2688417 30890496
170 0.0870700006299233 2695352 30956150
171 0.0871024166568345 2701964 31020540
172 0.0871280377849873 2708259 31083668
173 0.0871493751143021 2714314 31145536
174 0.0871668356611547 2720141 31206146
175 0.0871805664390462 2725744 31265500
176 0.0871840401486419 2730918 31323600
177 0.0871755878055023 2735609 31380448
178 0.087156826275162 2739866 31436046
179 0.0871298982712062 2743755 31490396
180 0.0870950592039564 2747283 31543500
181 0.087060030333568 2750693 31595360
182 0.0870227489888288 2753920 31645978
183 0.0869883903496777 2757128 31695356
184 0.0869584748951407 2760366 31743496
185 0.0869298907846394 2763536 31790400
186 0.0869084657748271 2766824 31836070
187 0.0868921222961692 2770165 31880508
188 0.0868843088317162 2773670 31923716
189 0.086886204511236 2777378 31965696
190 0.086895360153969 2781212 32006450
191 0.0869148329993341 2785271 32045980
192 0.0869445817217449 2789555 32084288
193 0.0869846297991717 2794066 32121376
194 0.0870349096436927 2798803 32157246
195 0.0870904792820554 2803608 32191900
196 0.0871498019881249 2808432 32225340
197 0.087212929381409 2813277 32257568
198 0.0872811525410249 2818185 32288586
199 0.0873529119452587 2823106 32318396
200 0.0874257890994528 2827962 32347000
201 0.0874964169220125 2832644 32374400
202 0.0875748342669478 2837477 32400598
203 0.087657324787492 2842341 32425596
204 0.0877453004055915 2847282 32449396
205 0.0878382606553338 2852284 32472000
206 0.0879349997430248 2857308 32493410
207 0.0880363766233654 2862382 32513628
208 0.0881441097216286 2867562 32532656
209 0.0882539854385015 2872711 32550496
210 0.0883683097845528 2877904 32567150
211 0.0884852722095399 2883082 32582620
212 0.0886054898213045 2888265 32596908
213 0.0887294872839069 2893470 32610016
214 0.0888561031889391 2898659 32621946
215 0.0889842703790983 2903797 32632700
216 0.0891124945929022 2908835 32642280
217 0.0892428055421068 2913839 32650688
218 0.0893722093681026 2918711 32657926
219 0.0895044500985121 2923573 32663996
220 0.0896406980339099 2928463 32668900
221 0.0897800728683082 2933352 32672640
222 0.0899220014385214 2938221 32675218
223 0.0900626980084486 2942946 32676636
224 0.090201407134876 2947502 32676896
225 0.0903382298934998 2951892 32676000
226 0.0904706960743957 2956035 32673950
227 0.0905985072640516 2959921 32670748
228 0.0907211802612079 2963534 32666396
229 0.0908417209374783 2966972 32660896
230 0.0909581754289258 2970171 32654250
231 0.0910682505852089 2973056 32646460
232 0.0911689145084763 2975528 32637528
233 0.0912616662482052 2977636 32627456
234 0.0913487100876048 2979452 32616246
235 0.0914283874015072 2980922 32603900
236 0.0915050803272864 2982189 32590420
237 0.09157642382961 2983176 32575808
238 0.0916373756736242 2983719 32560066
239 0.0916879214936357 2983818 32543196
240 0.0917314574545276 2983584 32525200
241 0.0917660019294852 2982953 32506080
242 0.0917942766321743 2982014 32485838
243 0.0918145113446464 2980710 32464476
244 0.0918335604258135 2979264 32441996
245 0.0918499679194531 2977629 32418400
246 0.0918706390040776 2976029 32393690
247 0.0918887830363124 2974244 32367868
248 0.0919041118661501 2972265 32340936
249 0.0919197709793638 2970194 32312896
250 0.0919347659426182 2967999 32283750
251 0.0919510130683492 2965742 32253500
252 0.0919688532248067 2963434 32222148
253 0.0919855223236653 2960986 32189696
254 0.0920036872577951 2958484 32156146
255 0.0920212630169824 2955861 32121500
256 0.0920391475844736 2953146 32085760
257 0.0920606455229953 2950445 32048928
258 0.0920784870053756 2947525 32011006
259 0.0921018506320344 2944680 31971996
260 0.0921225482980969 2941648 31931900
261 0.092137430575415 2938329 31890720
262 0.0921488569399498 2934799 31848458
263 0.0921572491670837 2931072 31805116
264 0.092161550867777 2927115 31760696
265 0.0921616448895167 2922925 31715200
266 0.0921562126306064 2918461 31668630
267 0.0921440848084823 2913687 31620988
268 0.0921261425688791 2908632 31572276
269 0.0921065070481728 2903427 31522496
270 0.0920832241080465 2898011 31471650
271 0.0920545173193667 2892329 31419740
272 0.0920248780492781 2886523 31366768
273 0.0919936858919003 2880574 31312736
274 0.0919617555333501 2874508 31257646
275 0.0919254843517139 2868213 31201500
276 0.0918816605285718 2861590 31144300
277 0.0918344461155049 2854770 31086048
278 0.0917831344608294 2847732 31026746
279 0.091732341083541 2840620 30966396
280 0.091679922342663 2833368 30905000
281 0.0916282565390162 2826050 30842560
282 0.0915697994592301 2818434 30779078
283 0.0915051808009206 2810541 30714556
284 0.0914373834627405 2802464 30648996
285 0.0913700036622371 2794314 30582400
286 0.0913024414078822 2786073 30514770
287 0.0912337301043536 2777712 30446108
288 0.09116434275854 2769246 30376416
289 0.0910906319392896 2760565 30305696
290 0.091012189938794 2751658 30233950
291 0.0909292010458477 2742532 30161180
292 0.0908418836490559 2733195 30087388
293 0.0907518235022545 2723696 30012576
294 0.0906567467285857 2713968 29936746
295 0.0905573026031567 2704032 29859900
296 0.0904544483856714 2693918 29782040
297 0.0903437303387975 2683495 29703168
298 0.0902259458994522 2672789 29623286
299 0.0901062662622219 2661955 29542396
300 0.089986252779145 2651040 29460500
301 0.089872419802843 2640236 29377600
302 0.0897593741834848 2629384 29293698
303 0.0896506655050075 2618588 29208796
304 0.0895428462883636 2607747 29122896
305 0.0894348395095743 2596830 29036000
306 0.0893295279035488 2585921 28948110
307 0.0892280278599275 2575052 28859228
308 0.0891339034492117 2564325 28769356
309 0.0890393624547117 2553515 28678496
310 0.0889508914125999 2542808 28586650
311 0.0888641817769608 2532080 28493820
312 0.0887819820332445 2521409 28400008
313 0.088706936558972 2510869 28305216
314 0.0886390679207241 2500459 28209446
315 0.0885788629338342 2490191 28112700
316 0.0885302791577934 2480174 28014980
317 0.0884958988816851 2470477 27916288
318 0.0884673791853836 2460864 27816626
319 0.0884471912898241 2451402 27715996
320 0.0884356350309983 2442097 27614400
321 0.0884245110468802 2432721 27511840
322 0.0884171904066282 2423409 27408799
323 0.0884064452633031 2414005 27305758
324 0.0883884503154593 2404406 27202717
325 0.0883650786083199 2394665 27099676
326 0.0883373057419934 2384810 26996635
327 0.0883031103987068 2374788 26893594
328 0.0882695478514385 2364790 26790553
329 0.0882320540033856 2354694 26687512
330 0.0881943447360679 2344600 26584471
331 0.0881509797620446 2334364 26481430
332 0.0881077688254578 2324141 26378389
333 0.0880614787670938 2313846 26275348
334 0.088009933553049 2303423 26172307
335 0.0879545668834711 2292911 26069266
336 0.0878982601437059 2282386 25966225
337 0.0878373289228426 2271753 25863184
338 0.0877730764149873 2261047 25760143
339 0.0877067098224889 2250300 25657102
340 0.0876398862787406 2239555 25554061
341 0.0875697712704638 2228740 25451020
342 0.0874984944559091 2217910 25347979
343 0.0874207732259037 2206932 25244938
344 0.0873398693821711 2195890 25141897
345 0.0872579002810672 2184838 25038856
346 0.0871783416744149 2173863 24935815
347 0.087102632996217 2163000 24832774
348 0.0870251611693503 2152109 24729733
349 0.0869455792113695 2141182 24626692
350 0.086859660496718 2130116 24523651
351 0.0867689627736572 2118951 24420610
352 0.0866734252918127 2107687 24317569
353 0.0865724906964943 2096312 24214528
354 0.0864666704297416 2084840 24111487
355 0.0863536523771676 2073217 24008446
356 0.0862407476468188 2061620 23905405
357 0.0861279997230527 2050050 23802364
358 0.0860208116493454 2038635 23699323
359 0.0859139164381914 2027249 23596282
360 0.0858085949060838 2015922 23493241
361 0.0856989251908919 2004515 23390200
362 0.085578665907679 1992884 23287159
363 0.0854508677017603 1981103 23184118
364 0.08531096707489 1969069 23081077
365 0.0851615864819778 1956846 22978036
366 0.0850055704930209 1944502 22874995
367 0.0848414237970092 1932005 22771954
368 0.0846679768015343 1919331 22668913
369 0.0844877166723271 1906539 22565872
370 0.0843001489883443 1893620 22462831
371 0.0841063802477572 1880601 22359790
372 0.083906593905516 1867488 22256749
373 0.0837013379430658 1854295 22153708
374 0.0834904903330135 1841021 22050667
375 0.0832756125878945 1827702 21947626
376 0.0830548623377372 1814299 21844585
377 0.0828276041480771 1800800 21741544
378 0.0825976270169891 1787289 21638503
379 0.0823624772944272 1773714 21535462
380 0.0821239933650053 1760116 21432421
381 0.0818803453264933 1746457 21329380
382 0.0816315521956 1732739 21226339
383 0.0813784381586625 1718981 21123298
384 0.0811241270741837 1705250 21020257
385 0.0808609998577249 1691387 20917216
386 0.0805901747246768 1677418 20814175
387 0.0803110539480842 1663333 20711134
388 0.0800232704695189 1649127 20608093
389 0.0797274252218429 1634815 20505052
390 0.0794257487656486 1620445 20402011
391 0.0791232264494208 1606120 20298970
392 0.0788225686473744 1591895 20195929
393 0.0785231072805462 1577756 20092888
394 0.0782231599871675 1563669 19989847
395 0.0779228197831266 1549636 19886806
396 0.0776216256106965 1535648 19783765
397 0.0773164137660789 1521643 19680724
398 0.0770078359119412 1507635 19577683
399 0.0766948629915764 1493605 19474642
400 0.0763785605536682 1479575 19371601
401 0.0760596536534126 1465560 19268560
402 0.0757413874364686 1451623 19165519
403 0.0754246116375846 1437780 19062478
404 0.0751059749295298 1423967 18959437
405 0.0747893181708742 1410257 18856396
406 0.0744764870072582 1396684 18753355
407 0.0741654001106898 1383208 18650314
408 0.073857757957194 1369860 18547273
409 0.0735526423653747 1356622 18444232
410 0.0732511863597081 1343514 18341191
411 0.0729515877432744 1330502 18238150
412 0.0726519482182324 1317551 18135109
413 0.0723518234292373 1304653 18032068
414 0.0720520974172218 1291824 17929027
415 0.0717501404971372 1279017 17825986
416 0.0714486785350854 1266281 17722945
417 0.0711470959206134 1253605 17619904
418 0.0708446483825329 1240976 17516863
419 0.0705443641263819 1228447 17413822
420 0.0702452997354654 1216001 17310781
421 0.0699474190102826 1203637 17207740
422 0.0696502171713165 1191346 17104699
423 0.0693508833079691 1179080 17001658
424 0.0690519230064804 1166882 16898617
425 0.0687517951155709 1154726 16795576
426 0.0684538328061016 1142668 16692535
427 0.0681574736396421 1130698 16589494
428 0.0678614739022396 1118795 16486453
429 0.067564619628683 1106939 16383412
430 0.067265174730969 1095102 16280371
431 0.0669634605957843 1083290 16177330
432 0.066654705536276 1071427 16074289
433 0.0663386480505468 1059511 15971248
434 0.0660164692835177 1047563 15868207
435 0.0656883029331883 1035587 15765166
436 0.0653566486029195 1023624 15662125
437 0.0650248433648151 1011727 15559084
438 0.0646905550146308 999860 15456043
439 0.0643562086424531 988061 15353002
440 0.0640195735582537 976296 15249961
441 0.0636821215138127 964588 15146920
442 0.0633423068611493 952914 15043879
443 0.0630046320025691 941342 14940838
444 0.0626667826767006 929837 14837797
445 0.0623294338908632 918409 14734756
446 0.0619874020236179 906982 14631715
447 0.0616451301749905 895622 14528674
448 0.0612960970239573 884235 14425633
449 0.0609425305140299 872855 14322592
450 0.0605788466879158 861404 14219551
451 0.0602002902983811 849818 14116510
452 0.0598088881489658 838130 14013469
453 0.0594038515565445 826333 13910428
454 0.0589851649700266 814431 13807387
455 0.0585525934619573 802425 13704346
456 0.058105894985812 790316 13601305
457 0.0576470426122944 778135 13498264
458 0.0571766517063583 765894 13395223
459 0.0566961090361236 753615 13292182
460 0.056205479947481 741302 13189141
461 0.0557068186854754 728985 13086100
462 0.0552022447098176 716694 12983059
463 0.0546962744927841 704489 12880018
464 0.054190674366871 692393 12776977
465 0.0536899507777221 680463 12673936
466 0.0531898484554998 668644 12570895
467 0.0526947139419502 656990 12467854
468 0.0522028921909292 645479 12364813
469 0.0517121016440364 634082 12261772
470 0.0512250826175857 622832 12158731
471 0.0507381161924369 611683 12055690
472 0.0502516220462928 600640 11952649
473 0.0497611397777884 589650 11849608
474 0.049269203504309 578744 11746567
475 0.0487744004694111 567906 11643526
476 0.0482806398517913 557182 11540485
477 0.0477877749609091 546570 11437444
478 0.0472984770349175 536100 11334403
479 0.0468115087021503 525757 11231362
480 0.0463246881537655 515516 11128321
481 0.0458413754571312 505414 11025280
482 0.0453595127882108 495442 10922560
483 0.0448776764062223 485598 10820480
484 0.0443972677398849 475896 10719038
485 0.0439152205376564 466302 10618232
486 0.0434312981671525 456813 10518060
487 0.0429451591972756 447425 10418520
488 0.0424601317297844 438172 10319610
489 0.0419707693559976 428997 10221328
490 0.0414839595751423 419970 10123672
491 0.0409894042271389 410986 10026640
492 0.040491912070516 402094 9930230
493 0.0399920076791358 393299 9834440
494 0.0394870538525072 384575 9739268
495 0.0389739994309835 375893 9644712
496 0.0384504076634659 367231 9550770
497 0.0379175548562825 358603 9457440
498 0.0373780529476589 350035 9364720
499 0.0368330031852959 341538 9272608
500 0.036285513438365 333141 9181102
501 0.0357359574046776 324847 9090200
502 0.035188390982122 316692 8999900
503 0.0346433301160468 308679 8910200
504 0.0341057315087079 300850 8821098
505 0.0335741094969283 293189 8732592
506 0.0330462203343559 285674 8644680
507 0.032524984340965 278328 8557360
508 0.0320048213651169 271101 8470630
509 0.0314882673813833 264013 8384488
510 0.0309727805939367 257041 8298932
511 0.0304602165094546 250199 8213960
512 0.0299507846048438 243487 8129570
513 0.0294433341287834 236894 8045760
514 0.0289376690417918 230417 7962528
515 0.0284354872769507 224068 7879872
516 0.0279340684988952 217824 7797790
517 0.0274320009123567 211673 7716280
518 0.0269318720580878 205634 7635340
519 0.0264325408128797 199697 7554968
520 0.0259342874442052 193863 7475162
521 0.0254376737444429 188135 7395920
522 0.024941644663835 182504 7317240
523 0.0244488280343467 176988 7239120
524 0.0239584738404688 171580 7161558
525 0.0234726204282219 166293 7084552
526 0.0229909675946405 161123 7008100
527 0.0225134877816566 156068 6932200
528 0.0220381078775239 151112 6856850
529 0.0215661994724897 146263 6782048
530 0.021095168126859 141502 6707792
531 0.0206277283361069 136846 6634080
532 0.0201609227988191 132274 6560910
533 0.0196950501519663 127787 6488280
534 0.0192319801103085 123396 6416188
535 0.0187697253363158 119087 6344632
536 0.0183076410551501 114855 6273610
537 0.0178461806316821 110702 6203120
538 0.0173833717039829 106615 6133160
539 0.0169230875791262 102617 6063728
540 0.0164638749907837 98698 5994822
541 0.01601180472594 94893 5926440
542 0.0155629862526414 91177 5858580
543 0.0151202505853669 87565 5791240
544 0.0146800949895692 84035 5724418
545 0.0142446809112298 80598 5658112
546 0.01381734235523 77271 5592320
547 0.0133977680639185 74050 5527040
548 0.0129896544843078 70953 5462270
549 0.0125913114615614 67968 5398008
550 0.0122015232876137 65086 5334252
551 0.0118256497818251 62333 5271000
552 0.0114575913214611 59674 5208250
553 0.0111004663816557 57123 5146000
554 0.010753409353753 54673 5084248
555 0.0104139126640058 52309 5022992
556 0.0100835712975819 50037 4962230
557 0.00975793356126937 47833 4901960
558 0.0094370717321537 45696 4842180
559 0.00912043100319305 43622 4782888
560 0.00880975393737873 41618 4724082
561 0.00850450944754981 39680 4665760
562 0.00820717373565513 37818 4607920
563 0.00791858584437959 36034 4550560
564 0.00763650622051691 34316 4493678
565 0.00736127963307185 32664 4437272
566 0.00709486138943793 31085 4381340
567 0.00683883972740806 29584 4325880
568 0.00659277106176933 28157 4270890
569 0.00635760445957279 26806 4216368
570 0.00612856508594262 25509 4162312
571 0.00590816604684671 24275 4108720
572 0.00569633518181078 23102 4055590
573 0.00549149121141567 21982 4002920
574 0.00529449405018037 20917 3950708
575 0.00510290970496687 19896 3898952
576 0.00492066586098008 18933 3847650
577 0.00474610198061525 18020 3796800
578 0.00458199871877002 17166 3746400
579 0.00442532939730249 16358 3696448
580 0.00427645956530156 15596 3646942
581 0.00413465707583355 14876 3597880
582 0.00400055222778833 14199 3549260
583 0.00387708935528466 13574 3501080
584 0.00376273622796263 12994 3453338
585 0.00365821577718589 12460 3406032
586 0.00356011621953107 11959 3359160
587 0.00346935448815475 11493 3312720
588 0.00338689384732652 11064 3266710
589 0.00331095193981736 10665 3221128
590 0.00324152731825092 10295 3175972
591 0.00317637740958853 9946 3131240
592 0.00311474507034497 9615 3086930
593 0.00305483989694516 9296 3043040
594 0.00299543134211326 8985 2999568
595 0.00293623026052321 8681 2956512
596 0.00287658680723574 8382 2913870
597 0.00281720549929657 8090 2871640
598 0.00275706582044088 7802 2829820
599 0.00269652073871542 7519 2788408
600 0.00263667275484257 7244 2747402
601 0.00257684350524605 6975 2706800
602 0.00251781294532363 6714 2666600
603 0.00245926602710522 6460 2626800
604 0.00240202705575254 6215 2587398
605 0.00234579295493001 5978 2548392
606 0.00229063902015316 5749 2509780
607 0.00223704866562009 5529 2471560
608 0.00218512324703233 5318 2433730
609 0.00213705531221623 5121 2396288
610 0.00209347787754659 4939 2359232
611 0.00205376825571783 4770 2322560
612 0.00201725955377099 4612 2286270
613 0.00198190511740344 4460 2250360
614 0.00194687804199694 4312 2214828
615 0.00191221431481434 4168 2179672
616 0.00187795178307512 4028 2144890
617 0.00184413024525226 3892 2110480
618 0.00181079154707095 3760 2076440
619 0.00177797968247006 3632 2042768
620 0.00174524325416455 3507 2009462
621 0.00171361787383887 3387 1976520
622 0.00168266510283239 3271 1943940
623 0.0016529617307974 3160 1911720
624 0.00162405883848674 3053 1879858
625 0.00159601634320735 2950 1848352
626 0.00156834690732996 2850 1817200
627 0.0015410882221227 2753 1786400
628 0.00151428001936274 2659 1755950
629 0.00148796417761008 2568 1725848
630 0.00146277442497223 2481 1696092
631 0.00143698850409197 2395 1666680
632 0.00141059226555773 2310 1637610
633 0.00138357117995127 2226 1608880
634 0.00135591032643082 2143 1580488
635 0.00132759438094551 2061 1552432
636 0.00129860760406897 1980 1524710
637 0.00126893382844015 1900 1497320
638 0.0012385564457987 1821 1470260
639 0.00120745839360234 1743 1443528
640 0.00117562214121297 1666 1417122
641 0.00114302967563837 1590 1391040
642 0.00110966248681589 1515 1365280
643 0.00107550155242417 1441 1339840
644 0.00104052732220902 1368 1314718
645 0.00100471970180912 1296 1289912
646 0.000968058036067077 1225 1265420
647 0.000931326737778351 1156 1241240
648 0.000894551368934671 1089 1217370
649 0.00085775937169126 1024 1193808
650 0.00082098018712539 961 1170552
651 0.000784245381666086 900 1147600
652 0.000747588781723632 841 1124950
653 0.000711046617086886 784 1102600
654 0.000674657673698901 729 1080548
655 0.00063846345646737 676 1058792
656 0.000602508362816076 625 1037330
657 0.000566839867737364 576 1016160
658 0.000531508721163894 529 995280
659 0.00049656915854099 484 974688
660 0.000462079125549308 441 954382
661 0.000428100518001627 400 934360
662 0.000394699438017975 361 914620
663 0.000361946467670584 324 895160
664 0.000329916961384875 289 875978
665 0.000298691358485635 256 857072
666 0.000268355517389438 225 838440
667 0.000239001073066042 196 820080
668 0.000210725819523934 169 801990
669 0.000183634119219351 144 784168
670 0.000157837341445216 121 766612
671 0.000133454331927614 100 749320
672 0.00011061191604419 81 732290
673 8.94454382826476e-05 64 715520
674 7.00993407800769e-05 49 699008
675 5.27277840269966e-05 36 682752
676 3.74953130858643e-05 25 666750
677 2.45775729646697e-05 16 651000
678 1.4162077104642e-05 9 635500
679 6.44903328990984e-06 4 620248
680 1.65223166931574e-06 1 605242
681 0 0 590480
682 0 0 575960
683 0 0 561680
684 0 0 547638
685 0 0 533832
686 0 0 520260
687 0 0 506920
688 0 0 493810
689 0 0 480928
690 0 0 468272
691 0 0 455840
692 0 0 443630
693 0 0 431640
694 0 0 419868
695 0 0 408312
696 0 0 396970
697 0 0 385840
698 0 0 374920
699 0 0 364208
700 0 0 353702
701 0 0 343400
702 0 0 333300
703 0 0 323400
704 0 0 313698
705 0 0 304192
706 0 0 294880
707 0 0 285760
708 0 0 276830
709 0 0 268088
710 0 0 259532
711 0 0 251160
712 0 0 242970
713 0 0 234960
714 0 0 227128
715 0 0 219472
716 0 0 211990
717 0 0 204680
718 0 0 197540
719 0 0 190568
720 0 0 183762
721 0 0 177120
722 0 0 170640
723 0 0 164320
724 0 0 158158
725 0 0 152152
726 0 0 146300
727 0 0 140600
728 0 0 135050
729 0 0 129648
730 0 0 124392
731 0 0 119280
732 0 0 114310
733 0 0 109480
734 0 0 104788
735 0 0 100232
736 0 0 95810
737 0 0 91520
738 0 0 87360
739 0 0 83328
740 0 0 79422
741 0 0 75640
742 0 0 71980
743 0 0 68440
744 0 0 65018
745 0 0 61712
746 0 0 58520
747 0 0 55440
748 0 0 52470
749 0 0 49608
750 0 0 46852
751 0 0 44200
752 0 0 41650
753 0 0 39200
754 0 0 36848
755 0 0 34592
756 0 0 32430
757 0 0 30360
758 0 0 28380
759 0 0 26488
760 0 0 24682
761 0 0 22960
762 0 0 21320
763 0 0 19760
764 0 0 18278
765 0 0 16872
766 0 0 15540
767 0 0 14280
768 0 0 13090
769 0 0 11968
770 0 0 10912
771 0 0 9920
772 0 0 8990
773 0 0 8120
774 0 0 7308
775 0 0 6552
776 0 0 5850
777 0 0 5200
778 0 0 4600
779 0 0 4048
780 0 0 3542
781 0 0 3080
782 0 0 2660
783 0 0 2280
784 0 0 1938
785 0 0 1632
786 0 0 1360
787 0 0 1120
788 0 0 910
789 0 0 728
790 0 0 572
791 0 0 440
792 0 0 330
793 0 0 240
794 0 0 168
795 0 0 112
796 0 0 70
797 0 0 40
798 0 0 20
799 0 0 8
800 0 0 2
801 NaN 0 0
802 NaN 0 0


==> figures/ILP-new.txt <==
0,-438.697,0.000279188,2,-112.038,-inf,inf,16,307,0,0,0.0690551
0,-438.697,0.070991,2,-112.038,-438.6974329660,inf,16,307,0,0,0.122454
0,-425.844,0.124424,5,-264.064,-438.6974329660,inf,17,152,0,1,0.166776
0,-416.605,0.167858,6,-266.833,-438.6974329660,inf,14,127,0,0,0.213478
0,-411.8,0.21476,9,-405.906,-438.6974329660,inf,5,54,0,1,0.217366
0,-408.633,0.218343,9,-405.906,-438.6974329660,inf,5,43,0,0,0.22051
0,-406.614,0.222635,9,-405.906,-438.6974329660,inf,4,64,0,0,0.225494
0,-405.906,0.227467,9,-405.906,-438.6974329660,inf,0,0,0,0,0.228435


==> figures/ILP-old.txt <==
-438.6974329660,inf,6,64,0,0.1373260021
-438.6974329660,inf,4,19,268,0.2880878448
-438.6974329660,inf,4,13,78,0.3138649464
-431.0879178279,inf,3,16,174,0.3569729328
-430.6999620799,inf,6,19,128,0.4575328827
-429.8717276162,inf,5,22,38,0.7252140045
-429.8537443386,inf,5,26,26,0.8993809223
-429.6543698604,inf,2,20,24,1.1492118835
-429.6543698604,inf,2,20,28,1.3959648609
-429.6356702330,inf,0,9,12,1.5493140221
-429.6356702330,inf,2,13,306,1.6794497967
-429.6356702330,inf,3,18,32,1.8035159111
-429.6356702330,inf,1,8,228,1.8913328648
-429.6356702330,inf,2,9,82,2.0569839478
-429.6356702330,inf,1,5,52,2.0813438892
-429.6356702330,inf,2,20,0,2.2566788197
-429.6356702330,inf,2,17,262,2.4092459679
-429.6356702330,inf,6,15,0,2.5121769905
-429.6356702330,inf,5,19,56,2.6829078197
-429.6356702330,inf,0,2,342,2.7296669483
-429.6356702330,inf,4,21,0,2.8903667927
-429.6356702330,inf,5,30,114,3.1596469879
-429.6356702330,inf,3,12,0,3.5024139881
-429.6356702330,inf,1,5,298,3.6190400124
-429.6356702330,inf,5,15,0,3.9221658707
-429.6356702330,inf,6,28,144,4.1087470055
-429.6356702330,inf,3,22,0,4.3000788689
-429.6356702330,inf,2,9,8,4.4974279404
-429.6356702330,inf,4,17,0,4.6258819103
-429.6356702330,inf,1,9,308,4.7528488636
-429.6356702330,inf,2,22,0,4.8777120113
-429.6356702330,inf,3,1,84,5.0892570019
-429.6356702330,inf,2,10,248,5.2254159451
-429.6356702330,inf,2,11,150,5.2578029633
-429.6356702330,inf,3,17,0,5.5199759007
-429.6356702330,inf,0,2,336,5.8276720047
-429.6356702330,inf,3,8,0,6.0253438950
-429.6356702330,inf,4,30,38,6.1184208393
-429.6356702330,inf,1,2,250,6.4280838966
-429.6356702330,inf,0,1,380,6.5089218616
-429.6356702330,inf,2,7,308,6.6941719055
-429.6356702330,inf,2,15,272,6.9631478786
-429.6356702330,inf,0,4,402,7.0561878681
-429.6356702330,inf,2,13,42,7.3315758705
-429.6356702330,inf,5,13,0,7.5803728104
-429.6356702330,inf,0,0,380,7.6626758575
-429.6356702330,inf,0,3,300,7.7090759277
-429.6356702330,inf,0,4,444,7.8385488987
-429.6356702330,inf,3,16,206,7.9401969910
-429.6356702330,inf,5,14,0,8.1768209934
-429.6356702330,inf,2,12,382,8.3470950127
-429.6356702330,inf,1,7,284,8.3839399815
-429.6356702330,inf,2,5,82,8.5134069920
-429.6356702330,inf,0,2,324,8.5861268044
-429.6356702330,inf,4,8,198,9.0463199615
-429.6356702330,inf,3,23,424,9.1408770084
-429.6356702330,inf,2,3,200,10.8853719234
-429.6356702330,inf,0,5,352,11.0006299019
-429.6356702330,inf,2,11,170,11.0567228794
-429.6356702330,inf,1,11,316,11.7359819412
-429.6356702330,inf,0,3,378,11.8250899315
-429.6356702330,inf,2,6,168,12.8498008251
-429.6356702330,inf,0,1,456,13.3125028610
-429.6356702330,inf,1,0,0,13.3169798851
-429.6356702330,inf,1,2,412,13.4090509415
-429.6356702330,inf,1,7,412,13.5097110271
-429.6356702330,inf,0,0,418,13.6070318222
-429.6356702330,inf,1,5,356,14.5660398006
-429.6356702330,inf,4,9,110,14.6112937927
-429.6356702330,inf,0,5,386,14.7218029499
-429.6356702330,inf,1,14,316,14.8997728825
-429.6356702330,inf,1,4,372,15.5992019176
-429.6356702330,inf,1,16,326,15.7810277939
-429.6356702330,inf,2,13,336,15.8785369396
-429.6356702330,inf,0,0,368,16.8586049080
-429.6356702330,inf,3,1,294,17.6447048187
-429.6356702330,inf,1,7,296,17.7246878147
-429.6356702330,inf,0,1,310,17.8024668694
-429.6356702330,inf,0,3,506,18.3871438503
-429.6356702330,inf,0,1,438,18.4659719467
-429.6356702330,inf,2,15,150,18.5231528282
-429.6356702330,inf,1,3,378,18.6190898418
-429.6356702330,inf,2,3,70,18.6615028381
-429.6356702330,inf,3,6,326,19.5557799339
-429.6356702330,inf,0,0,448,19.6458477974
-429.6356702330,inf,0,0,382,20.4343898296
-429.6356702330,inf,0,1,490,20.5118498802
-429.6356702330,inf,0,1,442,20.6036729813
-429.6356702330,inf,0,6,404,20.6979148388
-429.6356702330,inf,0,0,416,20.7942578793
-429.6356702330,inf,0,6,294,20.8630619049
-429.6356702330,inf,0,5,320,22.9441130161
-429.6356702330,inf,2,24,494,23.8418838978
-428.9931277770,inf,0,6,486,23.9486849308
-428.9931277770,inf,1,4,268,24.0123169422
-428.9931277770,inf,3,20,362,24.1579318047
-428.9931277770,inf,5,3,74,24.2003209591
-428.9931277770,inf,0,1,412,24.2939708233
-428.9931277770,inf,0,0,346,24.3707218170
-428.9931277770,inf,1,7,440,25.5720648766
-428.9931277770,inf,0,7,406,25.6824438572
-428.9931277770,inf,1,5,498,26.7597718239
-428.9931277770,inf,1,4,348,26.8735978603
-428.9931277770,inf,2,6,0,26.8970129490
-428.9931277770,inf,0,0,318,26.9660749435
-428.9931277770,inf,1,2,244,28.2607169151
-428.9931277770,inf,1,3,178,28.3046028614
-428.9931277770,inf,0,1,390,28.3908200264
-428.9931277770,inf,4,4,108,28.4414880276
-428.9931277770,inf,0,6,310,28.5238778591
-428.9931277770,inf,1,10,468,30.7743558884
-428.9931277770,inf,1,0,216,30.8310728073
-428.9931277770,inf,0,2,302,30.9028258324
-428.9931277770,inf,4,7,104,32.2283139229
-428.9931277770,inf,4,13,408,32.3323237896
-428.9931277770,inf,2,2,0,33.4818649292
-428.9931277770,inf,0,0,122,33.5167818069
-428.9931277770,inf,1,9,478,35.0219759941
-428.9931277770,inf,0,0,416,35.1166698933
-428.9931277770,inf,0,2,468,35.2164490223
-428.9931277770,inf,0,0,360,35.3079538345
-428.9931277770,inf,3,11,274,35.3794658184
-428.9931277770,inf,0,8,416,36.9441318512
-428.9931277770,inf,3,8,502,37.0261738300
-428.9931277770,inf,0,0,532,38.9663109779
-428.9931277770,inf,0,6,98,39.0036549568
-428.9931277770,inf,0,0,314,39.0794708729
-428.9931277770,inf,1,5,426,39.2299728394
-428.9931277770,inf,0,0,424,39.3359439373
-428.9931277770,inf,0,2,74,41.3455338478
-428.9931277770,inf,1,5,402,41.5131018162
-428.9931277770,inf,1,6,0,43.5796148777
-428.9931277770,inf,3,15,396,43.7379088402
-428.9931277770,inf,4,8,0,43.7643909454
-428.9931277770,inf,2,9,292,43.8474218845
-428.9931277770,inf,1,5,412,45.8891859055
-428.9931277770,inf,1,1,352,45.9763109684
-428.9931277770,inf,5,1,0,48.5711708069
-428.9931277770,inf,0,0,430,48.6525428295
-428.9931277770,inf,2,14,652,50.0650949478
-428.9931277770,inf,1,11,132,50.1259589195
-428.9931277770,inf,0,7,358,50.3294458389
-428.9931277770,inf,3,16,250,51.8677258492
-428.9931277770,inf,0,0,322,51.9459788799
-428.9931277770,inf,0,0,404,52.0375299454
-428.9931277770,inf,1,19,474,54.4768748283
-428.9931277770,inf,4,6,570,56.3669869900
-428.9931277770,inf,0,3,112,56.3966197968
-428.9931277770,inf,4,6,172,56.4578738213
-428.9931277770,inf,0,5,314,56.5308418274
-428.9931277770,inf,0,1,446,58.5885069370
-428.9931277770,inf,0,0,456,58.6831448078
-428.9931277770,inf,1,4,396,58.7558798790
-428.9931277770,inf,0,3,494,60.8787229061
-428.9931277770,inf,0,3,522,60.9644069672
-428.9931277770,inf,0,0,482,61.0640308857
-428.9931277770,inf,0,2,476,61.1518709660
-428.9931277770,inf,1,5,684,63.6400179863
-428.9931277770,inf,2,14,208,63.7450339794
-428.9931277770,inf,1,3,430,66.4335408211
-428.9931277770,inf,0,5,236,66.4918220043
-428.9931277770,inf,0,0,526,66.5784418583
-428.9931277770,inf,0,0,492,66.6702008247
-428.9931277770,inf,0,0,416,68.8891749382
-428.9931277770,inf,1,10,542,68.9903960228
-428.9931277770,inf,1,6,438,69.0766108036
-428.9931277770,inf,1,6,608,71.1021659374
-428.9931277770,inf,0,0,504,71.1863479614
-428.9931277770,inf,0,3,352,71.2694609165
-428.9931277770,inf,1,1,454,73.2725639343
-428.9931277770,inf,0,0,510,73.3742887974
-428.9931277770,inf,1,6,450,73.4789237976
-428.9931277770,inf,2,10,122,73.5590329170
-428.9931277770,inf,0,4,652,76.4504399300
-428.9931277770,inf,3,8,376,76.6080629826
-428.9931277770,inf,0,1,588,76.6993618011
-428.9931277770,inf,1,4,142,76.7880167961
-428.9931277770,inf,2,5,406,79.6873748302
-428.9931277770,inf,0,1,550,79.7892198563
-428.9931277770,inf,0,2,180,79.8324699402
-428.9931277770,inf,1,3,72,79.8651738167
-428.9931277770,inf,0,0,494,79.9480819702
-428.9931277770,inf,4,5,138,82.3073678017
-428.9931277770,inf,0,1,602,82.3990828991
-428.9931277770,inf,0,0,158,82.4360079765
-428.9931277770,inf,0,11,486,82.5931868553
-428.9931277770,inf,0,0,522,82.6822698116
-428.9931277770,inf,1,3,118,82.7663369179
-428.9931277770,inf,3,5,620,85.8558659554
-428.9931277770,inf,0,0,200,85.9011678696
-428.9931277770,inf,0,0,518,86.0090749264
-428.9931277770,inf,3,6,524,89.3633890152
-428.9931277770,inf,2,8,136,89.4181778431
-428.9931277770,inf,0,0,200,92.0368289948
-428.9931277770,inf,0,0,378,92.1177108288
-428.9931277770,inf,0,11,456,92.2262349129
-428.9931277770,inf,0,0,348,92.3101198673
-428.9931277770,inf,1,2,698,95.4557278156
-428.9931277770,inf,0,3,662,95.5565538406
-428.9931277770,inf,0,4,526,95.6498098373
-428.9931277770,inf,2,1,284,95.7273638248
-428.9931277770,inf,0,11,504,98.6826310158
-428.9931277770,inf,0,1,226,98.7396748066
-428.9931277770,inf,0,9,566,98.8550629616
-428.9931277770,inf,0,1,502,98.9546589851
-428.9931277770,inf,0,2,284,101.6636068821
-428.9931277770,inf,1,1,594,101.7884409428
-428.9931277770,inf,0,0,462,101.8856129646
-428.9931277770,inf,2,4,614,105.5532579422
-428.9931277770,inf,1,1,522,105.6486938000
-428.9931277770,inf,0,0,230,105.7054448128
-428.9931277770,inf,1,4,590,105.8683989048
-428.9931277770,inf,0,0,390,105.9515209198
-428.9931277770,inf,1,2,404,106.0519289970
-428.9931277770,inf,0,1,460,109.3946828842
-428.9931277770,inf,0,0,578,109.5080950260
-428.9931277770,inf,2,5,192,112.8669519424
-428.9931277770,inf,1,8,548,115.8723340034
-428.9931277770,inf,1,3,544,115.9710659981
-428.9931277770,inf,0,0,222,116.0277709961
-428.9931277770,inf,0,1,568,116.1218199730
-428.9931277770,inf,0,0,496,119.6752729416
-428.9931277770,inf,0,0,770,119.8207049370
-428.9931277770,inf,0,6,624,119.9412169456
-428.9931277770,inf,0,0,342,124.2625799179
-428.9931277770,inf,7,5,342,124.3465797901
-428.9931277770,inf,0,0,182,124.3944659233
-428.9931277770,inf,2,11,314,124.5499758720
-428.9931277770,inf,0,6,410,124.6554369926
-428.9931277770,inf,1,2,468,129.5921819210
-428.9931277770,inf,0,1,412,129.6894948483
-428.9931277770,inf,0,0,270,137.9345138073
-428.9931277770,inf,0,1,536,138.0209338665
-428.9931277770,inf,0,0,316,142.0163547993
-428.9931277770,inf,0,1,484,142.1431360245
-428.9931277770,inf,0,0,700,142.2559340000
-428.9931277770,inf,1,6,128,142.3642578125
-428.9931277770,inf,0,1,404,146.7855098248
-428.9931277770,inf,0,0,252,146.8513448238
-428.9931277770,inf,5,12,232,146.9364559650
-428.9931277770,inf,2,14,126,147.0485320091
-428.9931277770,inf,0,0,216,150.8544509411
-428.9931277770,inf,0,0,482,150.9560799599
-428.9931277770,inf,1,2,420,151.0657279491
-428.9931277770,inf,2,5,140,155.0895268917
-428.9931277770,inf,1,1,620,155.1692888737
-428.9931277770,inf,1,3,454,155.2551708221
-428.9931277770,inf,2,2,560,160.2665748596
-428.9931277770,inf,0,3,360,166.1903920174
-428.9931277770,inf,2,3,484,166.3043859005
-428.9931277770,inf,0,3,558,166.4252448082
-428.9931277770,inf,4,16,586,170.8444178104
-428.9931277770,inf,1,8,532,171.0073289871
-428.9931277770,inf,0,0,286,175.6356828213
-428.9931277770,inf,0,0,500,175.7518568039
-428.9931277770,inf,1,2,506,180.1987659931
-428.9931277770,inf,0,2,256,180.2641367912
-428.9931277770,inf,0,0,572,180.3858850002
-428.9931277770,inf,0,6,694,180.4934439659
-428.9931277770,inf,0,3,606,185.3759348392
-428.9931277770,inf,0,2,488,189.9304859638
-428.9931277770,inf,0,0,344,190.0177628994
-428.9931277770,inf,2,1,480,190.1401088238
-428.9931277770,inf,1,3,824,190.2937970161
-428.9931277770,inf,1,2,334,190.4861669540
-428.9931277770,inf,1,25,190,190.6105058193
-428.9931277770,inf,2,3,474,196.1894969940
-428.9931277770,inf,0,1,714,196.2659499645
-428.9931277770,inf,0,0,226,202.4582920074
-428.9931277770,inf,1,2,294,202.5284578800
-428.9931277770,inf,0,1,922,202.6899669170
-428.9931277770,inf,3,8,540,202.8248059750
-428.9931277770,inf,0,0,680,213.1337268353
-428.9931277770,inf,1,8,502,213.2661449909
-428.9931277770,inf,1,1,724,213.3757019043
-428.9931277770,inf,1,2,610,213.4930238724
-428.9931277770,inf,0,0,596,213.6337540150
-428.9931277770,inf,0,3,744,219.4026908875
-428.9931277770,inf,0,8,616,219.6046929359
-428.9931277770,inf,1,5,392,219.7099189758
-428.9931277770,inf,0,3,522,230.5117919445
-428.9931277770,inf,3,1,214,230.5741388798
-428.9931277770,inf,0,2,292,236.4483029842
-428.9931277770,inf,0,3,958,236.6114358902
-428.9931277770,inf,0,0,426,242.6099109650
-428.9931277770,inf,1,9,606,242.7755179405
-428.9931277770,inf,2,8,284,242.9142689705
-428.9931277770,inf,0,0,448,251.0860869884
-428.9931277770,inf,0,1,698,251.2197289467
-428.9931277770,inf,1,7,544,251.3449888229
-428.9931277770,inf,1,5,188,251.4190909863
-428.9931277770,inf,2,7,796,251.6072390079
-428.9931277770,inf,0,2,582,251.7697658539
-428.9931277770,inf,1,6,296,251.8585138321
-428.9931277770,inf,0,0,396,257.9063789845
-428.9931277770,inf,0,0,426,264.3670859337
-428.9931277770,inf,0,1,706,264.5053958893
-428.9931277770,inf,0,2,610,264.6087570190
-428.9931277770,inf,1,6,440,264.7086708546
-428.9931277770,inf,0,1,794,264.8604958057
-428.9931277770,inf,2,1,506,272.8536767960
-428.9931277770,inf,0,1,510,272.9528210163
-428.9931277770,inf,0,0,322,273.0349647999
-428.9931277770,inf,2,1,320,273.1215000153
-428.9931277770,inf,0,0,458,281.2480628490
-428.9931277770,inf,1,1,384,287.6356189251
-428.9931277770,inf,0,2,626,292.8849170208
-428.9931277770,inf,1,9,576,292.9817099571
-428.9931277770,inf,0,1,396,298.9816730022
-428.9931277770,inf,0,0,514,299.0542099476
-428.9931277770,inf,0,0,442,306.4216899872
-428.9931277770,inf,2,2,562,306.5131649971
-428.9931277770,inf,0,1,450,306.5798089504
-428.9931277770,inf,1,16,636,311.3813619614
-428.9931277770,inf,1,2,486,311.4562048912
-428.9931277770,inf,0,1,786,311.5520398617
-428.9931277770,inf,2,11,560,315.7978448868
-428.9931277770,inf,1,0,272,315.8777499199
-428.9931277770,inf,1,7,394,315.9714818001
-428.9931277770,inf,2,5,638,320.5150589943
-428.9931277770,inf,1,3,510,320.5832808018
-428.9931277770,inf,3,5,346,320.6472508907
-428.9931277770,inf,0,1,454,325.6773920059
-428.9931277770,inf,0,0,346,325.7414648533
-428.9931277770,inf,0,1,482,325.8200509548
-428.9931277770,inf,0,0,558,325.8935739994
-428.9931277770,inf,0,3,804,325.9875938892
-428.9931277770,inf,0,0,358,331.2244269848
-428.9931277770,inf,0,8,400,331.3392028809
-428.9931277770,inf,1,4,578,336.9017379284
-428.9931277770,inf,1,1,420,342.0084857941
-428.9931277770,inf,0,3,738,342.1114969254
-428.9931277770,inf,0,2,480,342.1968798637
-428.9931277770,inf,1,11,352,342.3020699024
-428.9931277770,inf,0,1,816,347.1864078045
-428.9931277770,inf,6,9,546,347.2897980213
-428.9931277770,inf,0,0,474,354.0973169804
-428.9931277770,inf,1,2,900,354.1884608269
-428.9931277770,inf,0,1,488,359.1170778275
-428.9931277770,inf,0,6,556,359.1958458424
-428.9931277770,inf,0,0,720,359.3074808121
-428.9931277770,inf,0,0,348,359.3736228943
-428.9931277770,inf,0,1,840,369.1810059547
-428.9931277770,inf,0,0,542,369.2855699062
-428.9931277770,inf,0,2,502,379.1728389263
-428.9931277770,inf,0,0,344,379.2689578533
-428.9931277770,inf,0,0,420,390.0430948734
-428.9931277770,inf,0,1,828,400.5567719936
-428.9931277770,inf,0,3,566,400.6648898125
-428.9931277770,inf,1,2,368,400.7624177933
-428.9931277770,inf,1,25,364,400.9518268108
-428.9931277770,inf,0,0,748,401.1054220200
-428.9931277770,inf,3,2,744,401.2509338856
-428.9931277770,inf,0,2,504,412.9226448536
-428.9931277770,inf,0,2,474,413.0248060226
-428.9931277770,inf,0,1,768,413.1785688400
-428.9931277770,inf,1,3,572,413.2917389870
-428.9931277770,inf,2,3,312,413.4195289612
-428.9931277770,inf,0,0,528,423.6376090050
-428.9931277770,inf,1,14,744,445.6498498917
-428.9931277770,inf,0,0,588,455.3802139759
-428.9931277770,inf,1,2,484,455.5078070164
-428.9931277770,inf,0,3,464,455.6250929832
-428.9931277770,inf,0,6,658,455.7823050022
-428.9931277770,inf,1,3,320,455.8716118336
-428.9931277770,inf,0,0,406,455.9787068367
-428.9931277770,inf,1,4,254,466.9621620178
-428.9931277770,inf,1,12,628,467.1261839867
-428.9931277770,inf,1,6,426,467.2311589718
-428.9931277770,inf,1,6,932,467.3685159683
-428.9931277770,inf,1,1,534,480.7036848068
-428.9931277770,inf,4,19,576,480.8843038082
-428.9931277770,inf,0,0,508,493.9335169792
-428.9931277770,inf,1,8,604,494.0950598717
-428.9931277770,inf,0,0,436,505.6687219143
-428.9931277770,inf,0,1,484,505.7667849064
-428.9931277770,inf,0,4,970,505.8824918270
-428.9931277770,inf,0,4,868,516.6294898987
-428.9931277770,inf,0,5,614,516.7514638901
-428.9931277770,inf,1,3,636,516.8718359470
-428.9931277770,inf,0,3,528,530.4139609337
-428.9931277770,inf,0,9,704,530.5885000229
-428.9931277770,inf,0,0,376,530.6780009270
-428.9931277770,inf,0,0,674,545.7101008892
-428.9931277770,inf,3,5,692,545.8172488213
-428.9931277770,inf,2,48,1382,2318.8724009991
-428.9931277770,inf,0,4,166,2325.0397849083
-428.9931277770,inf,0,0,182,2325.3251988888
-428.9931277770,inf,1,7,506,2325.6191778183
-426.7384259552,inf,0,2,568,2347.1432309151
-426.7384259552,inf,0,0,2,2347.7287058830
-426.4716024643,inf,1,3,614,2353.8176469803
-426.4716024643,inf,0,0,0,2354.8777768612
-425.3320215502,-401.4469563529,0,0,318,2404.6333489418
-425.3320215502,-401.4469563529,0,0,258,2409.7127950191
-425.3320215502,-401.4469563529,0,0,126,2414.4099140167
-424.8724681022,-401.4469563529,0,0,298,2462.1299729347
-424.4431030227,-401.4469563529,0,0,476,2493.1417579651
-424.3678361596,-401.4469563529,0,0,146,2577.7288198471
-424.3672764123,-401.4469563529,0,0,176,2736.4484369755
-423.6890750716,-401.4469563529,0,0,180,3130.4320378304
-423.6890750716,-401.4469563529,0,1,290,3130.4961068630
-423.6890750716,-401.4469563529,0,0,390,3130.5661008358
-423.6890750716,-401.4469563529,0,0,272,3130.6307699680
-423.6890750716,-401.4469563529,0,1,246,3130.6941418648
-423.6890750716,-401.4469563529,0,0,424,3130.7668797970
-423.6890750716,-401.4469563529,0,0,272,3130.8300619125
-423.6890750716,-401.4469563529,0,0,282,3283.8966519833
-423.6890750716,-401.4469563529,0,0,258,3283.9795529842
-423.6890750716,-401.4469563529,0,0,396,3284.0987229347
-423.6890750716,-401.4469563529,0,0,148,3284.1582589149
-423.6890750716,-401.4469563529,0,0,208,3284.2310428619
-423.6890750716,-401.4469563529,0,0,314,3284.3281958103
-423.6890750716,-401.4469563529,0,0,188,3284.3967440128
-423.6890750716,-401.4469563529,0,1,292,3284.4890990257
-423.6890750716,-401.4469563529,0,0,274,3284.5785379410
-423.6890750716,-401.4469563529,0,0,454,3284.6742188931
-423.6890750716,-401.4469563529,0,0,322,3284.7575938702
-423.6890750716,-401.4469563529,1,0,172,3284.8226938248
-423.6890750716,-401.4469563529,0,0,298,3445.1487739086
-423.6890750716,-401.4469563529,0,0,442,3445.2412488461
-423.6890750716,-401.4469563529,0,1,332,3445.3322618008
-423.6890750716,-401.4469563529,0,0,256,3445.4111218452
-423.6890750716,-401.4469563529,0,0,212,3445.4819049835
-423.6890750716,-401.4469563529,0,0,338,3445.5829257965
-423.6890750716,-401.4469563529,0,2,346,3445.6942749023
-423.6890750716,-401.4469563529,0,3,296,3445.7909908295
-423.6890750716,-401.4469563529,1,1,434,3445.8895838261
-423.6890750716,-401.4469563529,0,0,268,3521.6826980114
-423.6890750716,-401.4469563529,0,0,322,3521.7430648804
-423.6890750716,-401.4469563529,0,0,266,3521.8018498421
-423.6890750716,-401.4469563529,0,0,220,3521.8584618568
-423.6890750716,-401.4469563529,0,0,486,3521.9414169788
-423.6890750716,-401.4469563529,0,0,286,3522.0094349384
-423.6890750716,-401.4469563529,0,0,358,3522.0859107971
-423.6890750716,-401.4469563529,0,0,286,3522.1539478302
-423.6890750716,-401.4469563529,0,0,412,3522.2445888519
-423.6890750716,-401.4469563529,0,0,346,3522.3092608452
-423.6890750716,-401.4469563529,0,0,290,3566.5341608524
-423.6890750716,-401.4469563529,0,0,286,3566.6002299786
-423.6890750716,-401.4469563529,0,0,284,3566.6680479050
-423.6890750716,-401.4469563529,0,0,156,3566.7150959969
-423.6890750716,-401.4469563529,0,0,344,3566.7821228504
-423.6890750716,-401.4469563529,0,1,278,3566.8485608101
-423.6890750716,-401.4469563529,0,1,240,3566.9098579884
-423.6890750716,-401.4469563529,0,1,414,3567.0000460148
-423.6890750716,-401.4469563529,0,0,288,3585.6536808014
-423.6890750716,-401.4469563529,0,0,392,3624.2430818081
-423.6890750716,-401.4469563529,0,0,398,3624.3614799976
-423.6890750716,-401.4469563529,0,0,402,3624.4798128605
-423.6890750716,-401.4469563529,0,0,248,3624.5715708733
-423.6890750716,-401.4469563529,0,0,410,3624.6873509884
-423.6890750716,-401.4469563529,0,0,190,3624.7620618343
-423.6890750716,-401.4469563529,0,0,404,3624.8917508125
-423.6890750716,-401.4469563529,0,0,370,3625.0287368298
-423.6890750716,-401.4469563529,0,0,272,3625.1379389763
-423.6890750716,-401.4469563529,0,0,262,3625.2452750206
-423.6890750716,-401.4469563529,0,0,260,3625.3348529339
-423.6890750716,-401.4469563529,2,1,0,3625.3924019337
-423.6890750716,-401.4469563529,0,0,372,3659.3633120060
-423.6890750716,-401.4469563529,0,0,338,3714.8539209366
-423.6890750716,-401.4469563529,0,0,146,3714.9199728966
-423.6890750716,-401.4469563529,0,0,292,3715.0196208954
-423.6890750716,-401.4469563529,0,0,382,3715.1425759792
-423.6890750716,-401.4469563529,2,2,216,3715.2219228745
-423.6890750716,-401.4469563529,0,0,298,3715.3239388466
-423.6890750716,-401.4469563529,0,0,352,3715.4271359444
-423.6890750716,-401.4469563529,0,0,410,3715.5610430241
-423.6890750716,-401.4469563529,0,0,242,3715.6544439793
-423.6890750716,-401.4469563529,2,5,72,3715.7392559052
-423.6890750716,-401.4469563529,0,0,338,3715.8535959721
-423.6890750716,-401.4469563529,0,0,312,3838.5167868137
-423.6890750716,-401.4469563529,0,0,320,3838.5860459805
-423.6890750716,-401.4469563529,0,4,208,3838.6670598984
-423.6890750716,-401.4469563529,0,0,300,3838.7550199032
-423.6890750716,-401.4469563529,0,0,390,3838.8535048962
-423.6890750716,-401.4469563529,0,0,312,3838.9531359673
-423.6890750716,-401.4469563529,0,1,408,3839.0764718056
-423.6890750716,-401.4469563529,0,0,268,3839.1734859943
-423.6890750716,-401.4469563529,0,2,404,3839.2906270027
-423.4516082801,-401.4469563529,0,0,286,3839.3931968212
-423.4516082801,-401.4469563529,0,1,300,3839.4989979267
-423.4516082801,-401.4469563529,0,2,338,3886.0841848850
-423.1398793309,-401.4469563529,0,0,330,3923.0296869278
-423.1398793309,-401.4469563529,0,0,240,3949.0417428017
-423.1398793309,-401.4469563529,1,1,308,3979.5707747936
-423.1398793309,-401.4469563529,0,0,474,4115.5559728146
-423.1398793309,-401.4469563529,0,0,418,4115.6436948776
-423.1398793309,-401.4469563529,0,0,466,4193.2316989899
-423.1398793309,-401.4469563529,0,1,354,4193.3283019066
-423.1398793309,-401.4469563529,0,0,390,4252.3915488720
-423.1398793309,-401.4469563529,0,0,424,4310.4734380245
-423.1398793309,-401.4469563529,0,0,384,4310.5518968105
-423.1398793309,-401.4469563529,0,0,394,4341.8866419792
-423.1398793309,-401.4469563529,0,3,242,4341.9535348415
-423.1398793309,-401.4469563529,0,0,368,4371.4558148384
-422.2199526423,-401.4469563529,1,0,438,4371.5411000252
-421.9484194045,-401.4469563529,0,0,408,4478.1825509071
-421.9484194045,-401.4469563529,0,0,420,4478.2849168777
-421.9484194045,-401.4469563529,0,0,328,4478.3929479122
-421.9484194045,-401.4469563529,0,0,392,4478.5235719681
-421.9484194045,-401.4469563529,0,0,340,4478.6331939697
-421.9484194045,-401.4469563529,0,1,354,4478.7561299801
-421.9484194045,-401.4469563529,0,1,238,4478.8448109627
-421.9484194045,-401.4469563529,0,0,498,4478.9775278568
-421.9484194045,-401.4469563529,0,1,248,4479.0737698078
-421.9484194045,-401.4469563529,0,0,308,4632.3878970146
-421.9484194045,-401.4469563529,1,4,216,4632.4525618553
-421.5629422803,-401.4469563529,0,3,362,4714.4142749310
-421.5629422803,-401.4469563529,0,5,358,4714.5090699196
-421.5629422803,-401.4469563529,0,6,332,4714.6268908978
-421.5629422803,-401.4469563529,0,0,292,4714.7092938423
-421.5629422803,-401.4469563529,0,0,456,4770.5926468372
-421.5629422803,-401.4469563529,0,1,298,4770.6550219059
-421.5629422803,-401.4469563529,0,0,242,4770.7073559761
-421.5629422803,-401.4469563529,0,0,252,4808.2253949642
-421.5629422803,-401.4469563529,0,0,340,4808.2913718224
-421.5629422803,-401.4469563529,0,3,402,4808.3843510151
-421.5629422803,-401.4469563529,0,0,328,4950.0633668900
-421.5629422803,-401.4469563529,0,0,250,4950.1559379101
-421.5629422803,-401.4469563529,0,0,396,4950.2671148777
-421.5629422803,-401.4469563529,0,0,264,4950.3629438877
-421.5629422803,-401.4469563529,0,0,306,4950.4679169655
-421.5629422803,-401.4469563529,0,0,370,4950.5826299191
-421.5629422803,-401.4469563529,0,0,342,4950.6979849339
-421.5629422803,-401.4469563529,0,1,286,4950.8071928024
-421.5629422803,-401.4469563529,0,0,312,4950.9159460068
-419.5208001812,-401.4469563529,0,0,366,5042.0591518879
-419.5208001812,-401.4469563529,0,1,324,5135.2769608498
-419.5208001812,-401.4469563529,0,0,442,5135.3630969524
-419.5208001812,-401.4469563529,0,0,344,5135.4289679527
-419.5208001812,-401.4469563529,0,2,440,5135.5151689053
-419.3867983912,-401.4469563529,0,0,552,5182.9784798622
-419.3867983912,-401.4469563529,0,0,404,5183.0530438423
-419.3867983912,-401.4469563529,0,0,522,5335.4467079639
-418.8742568251,-401.4469563529,0,0,426,5436.3773458004
-418.8742568251,-401.4469563529,0,0,404,5436.4977920055
-418.8742568251,-401.4469563529,0,0,290,5436.5985968113
-418.8742568251,-401.4469563529,0,0,290,5535.7989158630
-418.8742568251,-401.4469563529,0,0,440,5535.8684699535
-418.8742568251,-401.4469563529,0,0,352,5535.9459059238
-418.8742568251,-401.4469563529,0,0,360,5612.9598197937
-418.8742568251,-401.4469563529,0,0,392,5613.0922968388
-418.8742568251,-401.4469563529,0,0,380,5613.2184197903
-418.8742568251,-401.4469563529,0,0,292,5613.2979719639
-418.8742568251,-401.4469563529,0,0,398,5613.3803999424
-418.8395533298,-401.4469563529,0,0,380,5613.4829149246
-418.8395533298,-401.4469563529,0,0,266,5613.5699598789
-418.8395533298,-401.4469563529,0,0,400,5613.6822388172
-418.8395533298,-401.4469563529,0,0,380,5613.7660179138
-418.8395533298,-401.4469563529,0,1,300,5613.8564829826
-418.8395533298,-401.4469563529,0,1,378,5694.9504938126
-418.8395533298,-401.4469563529,0,0,418,5695.1071119308
-418.8395533298,-401.4469563529,0,1,430,5695.2570488453
-418.3025850582,-401.4469563529,0,0,224,5808.4837069511
-418.1806332575,-401.4469563529,0,0,310,5808.5519979000
-418.1806332575,-401.4469563529,0,0,408,5808.6600399017
-418.1806332575,-401.4469563529,0,0,388,5808.7558968067
-418.1806332575,-401.4469563529,0,1,384,5808.8335340023
-418.1806332575,-401.4469563529,0,0,460,5808.9388239384
-418.1806332575,-401.4469563529,0,0,430,5933.3320529461
-418.1008842083,-401.4469563529,0,0,336,6010.1852629185
-418.1008842083,-401.4469563529,0,0,318,6010.2628288269
-418.1008842083,-401.4469563529,0,0,380,6010.3407289982
-418.1008842083,-401.4469563529,0,0,352,6120.4329559803
-418.1008842083,-401.4469563529,0,0,424,6269.0277698040
-418.1008842083,-401.4469563529,0,0,372,6269.1426208019
-418.1008842083,-401.4469563529,0,0,356,6269.2558729649
-418.1008842083,-401.4469563529,0,0,438,6269.4122359753
-418.1008842083,-401.4469563529,0,0,412,6269.5711178780
-418.1008842083,-401.4469563529,0,0,292,6437.4176068306
-418.1008842083,-401.4469563529,0,1,352,6437.5401070118
-418.1008842083,-401.4469563529,0,0,310,6437.6557748318
-418.1008842083,-401.4469563529,0,0,390,6437.7896728516
-418.1008842083,-401.4469563529,0,1,450,6437.9501349926
-418.1008842083,-401.4469563529,0,0,292,6438.0642030239
-418.1008842083,-401.4469563529,0,0,402,6438.2096309662
-418.1008842083,-401.4469563529,1,3,358,6438.3964118958
-418.1008842083,-401.4469563529,0,0,368,6438.5374069214
-418.1008842083,-401.4469563529,0,0,378,6438.6823339462
-418.1008842083,-401.4469563529,0,0,280,6438.8004448414
-418.1008842083,-401.4469563529,0,2,372,6438.9406418800
-418.1008842083,-401.4469563529,0,2,326,6439.0748457909
-418.1008842083,-401.4469563529,0,0,424,6439.2339639664
-418.1008842083,-401.4469563529,0,0,300,6598.6334648132
-418.1008842083,-401.4469563529,0,0,414,6598.7449297905
-418.1008842083,-401.4469563529,0,0,416,6753.8979330063
-417.6054791594,-401.4469563529,0,0,386,6847.9961578846
-417.6054791594,-401.4469563529,0,0,412,6848.1249258518
-417.4130387549,-401.4469563529,0,0,378,7003.7550067902
-417.4130387549,-401.4469563529,0,0,400,7184.2525119781
-417.1279137409,-401.4469563529,0,0,300,7296.3859899044
-417.1279137409,-401.4469563529,0,0,208,7296.4505820274
-417.1279137409,-401.4469563529,0,1,472,7296.5966758728
-416.9954262445,-401.4469563529,0,0,488,7492.7020738125
-416.9954262445,-401.4469563529,1,4,90,7492.7518999577
-416.9954262445,-401.4469563529,0,0,260,7492.8185749054
-416.9954262445,-401.4469563529,0,3,426,7492.9775638580
-416.9954262445,-401.4469563529,0,0,416,7493.0936369896
-416.9954262445,-401.4469563529,0,0,304,7493.1796038151
-416.9954262445,-401.4469563529,0,0,300,7493.2690558434
-416.9954262445,-401.4469563529,0,0,338,7493.3677248955
-416.8645505988,-401.4469563529,0,0,266,7621.8225429058
-416.8645505988,-401.4469563529,0,0,326,7621.9022078514
-416.8645505988,-401.4469563529,0,0,280,7621.9723079205
-416.8645505988,-401.4469563529,0,0,240,7622.0271568298
-416.6365382177,-401.4469563529,0,0,198,7768.0380649567
-416.6365382177,-401.4469563529,0,1,226,7768.1043829918
-416.6365382177,-401.4469563529,0,2,372,7768.2131669521
-416.6365382177,-401.4469563529,0,0,476,7768.3341968060
-416.6365382177,-401.4469563529,0,0,298,7768.4350419044
-416.6365382177,-401.4469563529,0,1,376,7768.5329468250
-416.6210675557,-401.4469563529,0,0,428,7982.0305509567
-416.6210675557,-401.4469563529,0,1,270,7982.1154940128
-416.4223703776,-401.4469563529,0,0,400,8112.2712509632
-416.4218066576,-401.4469563529,0,0,306,8112.3922460079
-416.4204636180,-401.4469563529,0,0,300,8112.5135610104
-416.4029106442,-401.4469563529,0,0,166,8112.5919649601
-416.3886370621,-401.4469563529,0,0,334,8112.7005918026
-416.3116329248,-401.4469563529,0,0,404,8346.5696599483
-416.3085206230,-401.4469563529,0,0,314,8346.6771509647
-416.3085206230,-401.4469563529,1,0,164,8346.7412359715
-416.3085206230,-401.4469563529,1,0,0,8346.7728798389
-416.3085206230,-401.4469563529,0,0,360,8346.8896729946
-416.3085206230,-401.4469563529,0,0,204,8346.9673810005
-416.1867537919,-401.4469563529,0,0,392,8489.9875769615
-416.1867537919,-401.4469563529,0,0,304,8490.0659267902
-416.1867537919,-401.4469563529,0,0,338,8490.1718599796
-416.1867537919,-401.4469563529,0,0,410,8490.3064508438
-416.1867537919,-401.4469563529,0,0,384,8490.4322288036
-416.1867537919,-401.4469563529,0,0,312,8490.5412859917
-416.1867537919,-401.4469563529,0,0,146,8775.9900398254
-416.1867537919,-401.4469563529,0,0,182,8776.1131649017
-416.1257479348,-401.4469563529,0,0,248,8899.5553228855
-416.1257479348,-401.4469563529,0,0,426,8899.6772367954
-416.1257479348,-401.4469563529,0,0,410,8899.8462498188
-416.1257479348,-401.4469563529,0,0,332,8899.9570999146
-416.0190760318,-401.4469563529,0,0,344,9170.6217010021
-416.0190760318,-401.4469563529,0,0,352,9170.7227928638
-416.0190760318,-401.4469563529,0,0,410,9170.8011929989
-415.9517662791,-401.4469563529,0,0,270,9170.8931767941
-415.9383007673,-401.4469563529,0,0,424,9171.0054960251
-415.9189904965,-401.4469563529,0,0,324,9171.1000778675
-415.8938924665,-401.4469563529,0,0,234,9327.4043519497
-415.8938924665,-401.4469563529,0,0,388,9327.5073277950
-415.8938924665,-401.4469563529,0,1,396,9327.6494050026
-415.7949038698,-401.4469563529,0,0,336,9327.8663229942
-415.7949038698,-401.4469563529,0,2,342,9327.9811379910
-415.7949038698,-401.4469563529,0,0,136,9610.2592790127
-415.7949038698,-401.4469563529,0,0,230,9610.3463687897
-415.7949038698,-401.4469563529,0,0,262,9610.4239749908
-415.7949038698,-401.4469563529,1,2,388,9610.5207648277
-415.7949038698,-401.4469563529,0,1,322,9610.6601579189
-415.7949038698,-401.4469563529,0,0,372,9610.8036308289
-415.6914697729,-401.4469563529,0,0,334,9809.3048048019
-415.6794816632,-401.4469563529,0,0,472,9809.4302048683
-415.6687691019,-401.4469563529,0,0,344,9809.5246858597
-415.6601920311,-401.4469563529,0,0,476,9809.6456599236
-415.6593532088,-401.4469563529,0,0,364,9809.7825918198
-415.6593532088,-401.4469563529,0,0,288,9809.8707399368
-415.6593532088,-401.4469563529,0,1,270,9809.9591739178
-415.6593532088,-401.4469563529,0,0,364,9810.0856378078
-415.6593532088,-401.4469563529,0,1,310,9810.1971910000
-415.6593532088,-401.4469563529,0,0,322,9810.2920839787
-415.6593532088,-401.4469563529,0,1,280,9810.3789629936
-415.5764850329,-401.4469563529,0,0,410,10074.9203629494
-415.5510275912,-401.4469563529,0,0,296,10075.0385928154
-415.5294379143,-401.4469563529,0,0,358,10350.3670368195
-415.5294379143,-401.4469563529,0,0,346,10350.5023658276
-415.5294379143,-401.4469563529,0,0,432,10350.6806960106
-415.5294379143,-401.4469563529,0,0,388,10350.8190908432
-415.5294379143,-401.4469563529,0,0,304,10350.9423418045
-415.5294379143,-401.4469563529,0,0,222,10351.0612058640
-415.5294379143,-401.4469563529,0,0,216,10351.1746068001
-415.5294379143,-401.4469563529,0,0,288,10351.3044428825
-415.5294379143,-401.4469563529,0,0,354,10351.4258968830
-415.5294379143,-401.4469563529,1,1,42,10351.4959459305
-415.5294379143,-401.4469563529,0,0,420,10351.6527538300
-415.5294379143,-401.4469563529,0,0,380,10351.8002469540
-415.5294379143,-401.4469563529,0,1,322,10351.9424149990
-415.5294379143,-401.4469563529,0,0,292,10352.0675008297
-415.5294379143,-401.4469563529,0,0,322,10352.2056519985
-415.5294379143,-401.4469563529,0,0,302,10352.3400738239
-415.5294379143,-401.4469563529,0,1,244,10352.4556479454
-415.5294379143,-401.4469563529,0,1,412,10352.6176710129
-415.5294379143,-401.4469563529,1,0,40,10352.7282769680
-415.5294379143,-401.4469563529,0,0,392,10352.8829028606
-415.5294379143,-401.4469563529,0,0,378,10353.0521929264
-415.5294379143,-401.4469563529,1,2,200,10353.1890149117
-415.5294379143,-401.4469563529,0,0,432,10353.3669760227
-415.5294379143,-401.4469563529,0,0,462,10353.5406098366
-415.5294379143,-401.4469563529,0,0,408,10353.7070219517
-415.5294379143,-401.4469563529,0,0,228,10353.8223478794
-415.5294379143,-401.4469563529,0,4,468,10354.0271139145
-415.5294379143,-401.4469563529,0,0,284,10354.1632318497
-415.5294379143,-401.4469563529,0,0,336,10354.3223259449
-415.5294379143,-401.4469563529,0,0,388,10354.5072839260
-415.5294379143,-401.4469563529,1,2,0,10354.5841679573
-415.5294379143,-401.4469563529,0,0,366,10354.7302830219
-415.5294379143,-401.4469563529,0,0,308,10354.8627479076
-415.4540414379,-401.4469563529,0,0,236,10568.2359879017
-415.4540414379,-401.4469563529,0,0,266,10568.2948448658
-415.4113966073,-401.4469563529,0,0,348,10568.3886268139
-415.3944388250,-401.4469563529,0,0,356,10568.4740397930
-415.3669192344,-401.4469563529,0,1,426,10733.8975439072
-415.3669192344,-401.4469563529,0,0,486,10734.0047760010
-415.3669192344,-401.4469563529,0,0,338,10734.0774378777
-415.3669192344,-401.4469563529,0,0,446,10734.1926798820
-415.2504582369,-401.4469563529,0,0,232,10898.4894850254
-415.1977488889,-401.4469563529,0,1,250,10898.5935449600
-415.1977488889,-401.4469563529,0,0,198,11072.5622549057
-415.1977488889,-401.4469563529,0,0,232,11072.6123080254
-415.1977488889,-401.4469563529,0,0,458,11072.7006800175
-415.1977488889,-401.4469563529,0,0,526,11072.8081128597
-415.1977488889,-401.4469563529,0,0,204,11072.8611989021
-415.1580637501,-401.4469563529,0,0,352,11072.9393579960
-415.1580637501,-401.4469563529,0,0,442,11073.0319988728
-415.0270954747,-401.4469563529,0,0,252,11248.1757628918
-414.9966177983,-401.4469563529,0,0,418,11248.2844018936
-414.9966177983,-401.4469563529,0,0,334,11248.3672230244
-414.9966177983,-401.4469563529,0,0,504,11248.4641737938
-414.9966177983,-401.4469563529,0,0,446,11248.5721588135
-414.9620554412,-401.4469563529,0,0,400,11439.0256919861
-414.9620554412,-401.4469563529,0,0,330,11439.0982878208
-414.9620554412,-401.4469563529,0,0,272,11439.1786878109
-414.9620554412,-401.4469563529,0,0,468,11439.2806999683
-414.9620554412,-401.4469563529,0,0,420,11439.4011428356
-414.9620554412,-401.4469563529,0,1,390,11664.6861689091
-414.9620554412,-401.4469563529,0,0,330,11860.5426008701
-414.9620554412,-401.4469563529,0,1,450,11860.6155128479
-414.8192329823,-401.4469563529,0,0,302,12060.1018218994
-414.8192329823,-401.4469563529,0,0,414,12060.1900799274
-414.8192329823,-401.4469563529,0,0,452,12060.2784619331
-414.8192329823,-401.4469563529,0,0,254,12060.3331089020
-414.8192329823,-401.4469563529,0,0,396,12060.4653148651
-414.8192329823,-401.4469563529,0,0,362,12060.6051878929
-414.8192329823,-401.4469563529,0,0,394,12060.6764998436
-414.8192329823,-401.4469563529,0,1,312,12269.9001209736
-414.8192329823,-401.4469563529,0,0,466,12270.0003578663
-414.8192329823,-401.4469563529,0,0,368,12270.0706849098
-414.8192329823,-401.4469563529,0,1,416,12270.1618080139
-414.7282979044,-401.4469563529,0,0,572,12270.2666339874
-414.7282979044,-401.4469563529,0,0,272,12270.3229379654
-414.6366916048,-401.4469563529,0,0,310,12504.5648047924
-414.6142680611,-401.4469563529,0,2,342,12504.6448478699
-414.6083332307,-401.4469563529,0,2,308,12504.7491137981
-414.5787489335,-401.4469563529,0,0,200,12504.8535068035
-414.5787489335,-401.4469563529,0,0,182,12504.8988919258
-414.5748043658,-401.4469563529,0,0,266,12504.9633879662
-414.5748043658,-401.4469563529,0,0,286,12505.0170078278
-414.5547228406,-401.4469563529,0,0,298,12741.4233818054
-414.5547228406,-401.4469563529,0,0,296,12741.4874739647
-414.5547228406,-401.4469563529,0,0,370,12741.5883848667
-414.5547228406,-401.4469563529,0,0,364,12741.6627149582
-414.5547228406,-401.4469563529,0,0,300,12741.7296237946
-414.5345746257,-401.4469563529,0,0,432,12741.8293709755
-414.5312383616,-401.4469563529,0,2,390,12741.9091699123
-414.5131626324,-401.4469563529,0,0,456,12742.0125489235
-414.5083878633,-401.4469563529,0,0,358,12742.0944478512
-414.4817957329,-401.4469563529,0,0,298,12742.1709339619
-414.4817957329,-401.4469563529,0,0,126,12742.2539348602
-414.4817957329,-401.4469563529,0,0,122,12742.2958688736
-414.4817957329,-401.4469563529,0,0,348,12742.4140548706
-414.4817957329,-401.4469563529,0,0,266,12742.5063710213
-414.4817957329,-401.4469563529,0,0,248,12742.5713489056
-414.4807562813,-401.4469563529,0,0,418,12989.2092528343
-414.4807562813,-401.4469563529,0,0,352,12989.2829709053
-414.4807562813,-401.4469563529,5,6,0,12989.3457407951
-414.4807562813,-401.4469563529,0,0,274,12989.4169099331
-414.4807562813,-401.4469563529,0,0,340,12989.5042648315
-414.3631302618,-401.4469563529,0,0,420,13247.6523239613
-414.3612254452,-401.4469563529,0,0,310,13247.7198200226
-414.3612254452,-401.4469563529,0,0,298,13247.7853159904
-414.3591859607,-401.4469563529,0,0,312,13247.8769288063
-414.3577170772,-401.4469563529,0,0,270,13247.9370069504
-414.3404116076,-401.4469563529,0,0,354,13248.0314958096
-414.3226705403,-401.4469563529,0,0,316,13677.6304810047
-414.3226705403,-401.4469563529,0,0,320,13677.7101759911
-414.3226705403,-401.4469563529,0,0,468,13677.8176949024
-414.3226705403,-401.4469563529,0,0,452,13677.9095888138
-414.3226705403,-401.4469563529,0,0,438,13678.0154700279
-414.3226705403,-401.4469563529,0,0,356,13678.1104090214
-414.3226705403,-401.4469563529,0,1,310,13678.2054858208
-414.3226705403,-401.4469563529,0,0,272,13678.2656128407
-414.3226705403,-401.4469563529,0,0,496,13678.3770918846
-414.3226705403,-401.4469563529,0,0,254,13678.4817349911
-414.3184741253,-401.4469563529,0,0,380,13678.5788497925
-414.3184741253,-401.4469563529,0,1,368,13678.6959090233
-414.2514965654,-401.4469563529,0,0,350,14160.1432139874
-414.2440532993,-401.4469563529,0,0,330,14160.2485518456
-414.2440532993,-401.4469563529,0,0,216,14160.3333008289
-414.2386109309,-401.4469563529,3,5,0,14160.4213910103
-414.2337801298,-401.4469563529,0,0,478,14160.5992100239
-414.2145782070,-401.4469563529,0,0,272,14160.8784799576
-414.2145782070,-401.4469563529,0,0,290,14161.0192978382
-414.2090086049,-401.4469563529,0,0,232,14161.1956138611
-414.1955458235,-401.4469563529,0,0,508,14161.4375629425
-414.1820059680,-401.4469563529,0,0,406,14161.5865209103
-414.1742517853,-401.4469563529,0,9,310,14161.7229168415
-414.1389872404,-401.4469563529,0,0,368,14728.6747529507
-414.1389872404,-401.4469563529,0,0,386,14728.7706089020
-414.1251423933,-401.4469563529,0,0,342,14728.8512499332
-414.1251423933,-401.4469563529,0,0,206,14728.9457168579
-414.1189375180,-401.4469563529,0,1,334,14729.0446059704
-414.1189375180,-401.4469563529,0,0,248,14729.1309587955
-414.1053971288,-401.4469563529,0,0,434,14729.3370139599
-414.1006253734,-401.4469563529,0,0,412,14729.4972879887
-414.0992560906,-401.4469563529,0,0,222,14729.5703539848
-414.0725706086,-401.4469563529,2,1,50,15445.8419148922
-414.0610349689,-401.4469563529,0,0,382,15445.9587638378
-414.0601056158,-401.4469563529,0,0,446,15446.1136579514
-414.0601056158,-401.4469563529,0,0,406,15446.3319089413
-414.0541936178,-401.4469563529,0,0,394,15446.4515419006
-414.0541936178,-401.4469563529,0,0,404,15446.5617218018
-414.0541936178,-401.4469563529,0,0,392,15446.6681458950
-414.0541936178,-401.4469563529,0,0,364,15446.8166468143
-414.0407181562,-401.4469563529,0,0,350,15446.9321138859
-414.0407181562,-401.4469563529,0,0,368,15447.0713908672
-414.0374714419,-401.4469563529,0,0,362,15447.2297699451
-414.0324459570,-401.4469563529,0,0,274,15447.3700349331
-414.0286502259,-401.4469563529,0,0,246,15447.4585947990
-414.0286502259,-401.4469563529,0,0,254,15447.5370669365
-414.0286502259,-401.4469563529,2,2,102,15447.5837538242
-414.0286502259,-401.4469563529,0,0,332,15447.7177629471
-414.0286502259,-401.4469563529,0,0,306,15447.8640739918
-414.0259563953,-401.4469563529,0,0,372,15448.0361018181
-414.0167320521,-401.4469563529,0,0,278,15448.2031588554
-414.0117549621,-401.4469563529,0,1,324,15448.3384289742
-413.9967474663,-401.4469563529,0,0,306,15448.4777548313
-413.9967474663,-401.4469563529,0,0,428,15448.6496899128
-413.9967474663,-401.4469563529,0,0,298,15448.7831418514
-413.9967474663,-401.4469563529,0,0,296,15448.9182238579
-413.9665928157,-401.4469563529,0,3,352,16041.9086058140
-413.9588638099,-401.4469563529,0,0,434,16042.0790748596
-413.9588425578,-401.4469563529,0,0,362,16042.2412528992
-413.9588425578,-401.4469563529,0,0,332,16042.3562278748
-413.9588425578,-401.4469563529,0,0,322,16042.4687099457
-413.9588425578,-401.4469563529,0,0,372,16042.5904209614
-413.9491977265,-401.4469563529,0,0,380,16042.7999789715
-413.9491977265,-401.4469563529,0,0,368,16042.9448850155
-413.9318683156,-401.4469563529,0,0,412,16043.1469609737
-413.9241958629,-401.4469563529,0,0,384,16043.3056428432
-413.8835275449,-401.4469563529,0,0,428,16043.4930019379
-413.8717368228,-401.4469563529,0,0,126,16608.7474668026
-413.8487156044,-401.4469563529,0,0,436,16608.8912758827
-413.8470833912,-401.4469563529,0,4,422,16609.0253198147
-413.8467548702,-401.4469563529,0,0,386,16609.1277940273
-413.8346589516,-401.4469563529,0,0,242,16609.1879270077
-413.8346419734,-401.4469563529,0,0,428,16609.2795288563
-413.8346419734,-401.4469563529,0,3,182,16609.3445429802
-413.8341398043,-401.4469563529,0,2,398,16609.4347679615
-413.8341398043,-401.4469563529,0,0,270,16609.5037508011
-413.8283721659,-401.4469563529,0,0,412,16609.5921659470
-413.8266053669,-401.4469563529,0,0,410,16609.6956958771
-413.8100669645,-401.4469563529,0,1,330,17183.9732489586
-413.8100669645,-401.4469563529,0,0,286,17184.1118819714
-413.8100669645,-401.4469563529,0,0,404,17184.2191038132
-413.8100669645,-401.4469563529,0,1,404,17184.4005689621
-413.7208135225,-401.4469563529,0,0,270,17864.1649448872
-413.7201858057,-401.4469563529,0,0,378,17864.2856509686
-413.7147927667,-401.4469563529,0,0,202,17864.3468668461
-413.7147927667,-401.4469563529,0,0,106,17864.3940567970
-413.7147927667,-401.4469563529,0,0,408,17864.5395448208
-413.7119891721,-401.4469563529,0,0,340,17864.6876339912
-413.7107889009,-401.4469563529,0,0,358,17864.7950148582
-413.6990809673,-401.4469563529,0,0,402,17864.9619309902
-413.6990809673,-401.4469563529,0,3,312,17865.0649969578
-413.6909130249,-401.4469563529,0,0,246,17865.1468238831
-413.6909130249,-401.4469563529,0,0,312,17865.2394998074
-413.6816202217,-401.4469563529,0,1,508,17865.4060888290
-413.6263000957,-401.4469563529,0,0,178,18523.4114058018
-413.6263000957,-401.4469563529,0,0,316,18523.4997258186
-413.6263000957,-401.4469563529,0,0,268,18523.5792310238
-413.6206290130,-401.4469563529,0,1,240,18523.6549849510
-413.5944682270,-401.4469563529,0,0,286,18523.8592779636
-413.5914484860,-401.4469563529,0,0,304,18523.9507539272
-413.5914484860,-401.4469563529,0,0,282,18524.0335979462
-413.5865490027,-401.4469563529,0,0,248,18524.1178247929
-413.5865490027,-401.4469563529,0,2,318,18524.2169578075
-413.5417686885,-401.4469563529,0,0,348,19247.9456830025
-413.5367595494,-401.4469563529,0,0,506,19248.0635459423
-413.5367595494,-401.4469563529,0,1,460,19248.1784899235
-413.5298273417,-401.4469563529,0,1,382,19248.3164119720
-413.5192970885,-401.4469563529,0,1,278,19248.4384949207
-413.5146168016,-401.4469563529,0,0,332,19248.5696809292
-413.5146168016,-401.4469563529,0,0,190,19248.6481509209
-413.5069506930,-401.4469563529,0,0,328,19248.7519018650
-413.5069506930,-401.4469563529,0,0,290,19248.8413958549
-413.4634747141,-401.4469563529,0,0,266,19249.0007278919
-413.4448985245,-401.4469563529,0,3,448,20029.1368958950
-413.4439566332,-401.4469563529,0,0,296,20029.2448070049
-413.4336178201,-401.4469563529,0,0,322,20029.3562908173
-413.4187625782,-401.4469563529,0,0,298,20029.4973938465
-413.4183561989,-401.4469563529,0,0,326,20029.6153960228
-413.4095006692,-401.4469563529,0,0,324,20029.7690708637
-413.4095006692,-401.4469563529,0,0,358,20029.9516379833
-413.4081756980,-401.4469563529,0,0,404,20030.1259298325
-413.4025660446,-401.4469563529,0,0,416,20030.3914759159
-413.3584145540,-401.4469563529,0,0,428,20833.6935858727
-413.3584145540,-401.4469563529,0,0,296,20833.7778367996
-413.3584145540,-401.4469563529,0,0,376,20833.9188568592
-413.3584145540,-401.4469563529,0,0,364,20834.0839569569
-413.3584145540,-401.4469563529,0,0,386,20834.2124779224
-413.3584145540,-401.4469563529,0,0,406,20834.3958559036
-413.3205169231,-401.4469563529,0,0,338,20834.6864109039
-413.3171053519,-401.4469563529,0,0,124,20834.7596149445
-413.3150633372,-401.4469563529,0,0,384,20834.8699657917
-413.3150633372,-401.4469563529,0,0,482,20835.0059149265
-413.2559841338,-401.4469563529,0,1,138,20835.1648478508
-413.2559841338,-401.4469563529,0,0,138,20835.2330219746
-413.2476595347,-401.4469563529,0,0,384,21692.5984489918
-413.2415203504,-401.4469563529,0,0,398,21692.7319250107
-413.2389508056,-401.4469563529,0,0,538,21692.9306550026
-413.2225505031,-401.4469563529,0,0,352,21693.1158947945
-413.2167117523,-401.4469563529,0,0,342,21693.2525599003
-413.2153528459,-401.4469563529,0,0,286,21693.3467168808
-413.2153528459,-401.4469563529,0,0,274,21693.4364879131
-413.2140880543,-401.4469563529,0,0,322,21693.5438039303
-413.2140880543,-401.4469563529,0,1,286,21693.6388559341
-413.1636086624,-401.4469563529,0,0,222,22595.6894128323
-413.1485811218,-401.4469563529,0,6,398,22595.7756578922
-413.1485811218,-401.4469563529,0,0,292,22595.8625199795
-413.1302693413,-401.4469563529,0,0,276,22596.0317039490
-413.1245938082,-401.4469563529,0,0,362,22596.2254149914
-413.1105059176,-401.4469563529,0,0,444,22596.4056010246
-413.0742356240,-401.4469563529,0,0,414,22596.4935898781
-413.0634379350,-401.4469563529,0,0,290,23552.7859289646
-413.0623954261,-401.4469563529,0,0,388,23552.9162468910
-413.0529645682,-401.4469563529,0,0,480,23553.0315558910
-413.0529645682,-401.4469563529,0,1,368,23553.1118788719
-413.0430352601,-401.4469563529,0,0,416,23553.2178399563
-413.0430352601,-401.4469563529,0,0,234,23553.2759709358
-413.0430352601,-401.4469563529,0,0,296,23553.3895039558
-413.0393481328,-401.4469563529,0,0,296,23553.4925389290
-413.0176795274,-401.4469563529,0,0,282,23553.6471259594
-413.0176699812,-401.4469563529,0,0,368,23553.7565197945
-413.0176699812,-401.4469563529,0,8,316,23553.8387098312
-413.0157065721,-401.4469563529,0,0,324,23553.9306600094
-413.0148612394,-401.4469563529,0,0,438,23554.0393669605
-413.0148612394,-401.4469563529,0,0,180,23554.0946798325
-412.9353086261,-401.4469563529,0,0,326,24338.1078507900
-412.9282461307,-401.4469563529,0,0,310,24338.1895339489
-412.9214202498,-401.4469563529,0,0,350,24338.2741138935
-412.9205906474,-401.4469563529,0,0,388,24338.3636329174
-412.9121597596,-401.4469563529,0,0,206,24338.4693098068
-412.8847034114,-401.4469563529,0,0,300,24961.4283099174
-412.8838819438,-401.4469563529,0,0,378,24961.5425238609
-412.8838819438,-401.4469563529,0,1,230,24961.5984148979
-412.8776615822,-401.4469563529,0,0,396,24961.6707978249
-412.8740864170,-401.4469563529,0,0,328,24961.7774498463
-412.8678206189,-401.4469563529,0,0,284,24961.8648319244
-412.8566136619,-401.4469563529,0,1,422,24962.0124628544
-412.8539912715,-401.4469563529,0,0,448,24962.1646149158
-412.8539912715,-401.4469563529,0,0,432,24962.2912340164
-412.8095905553,-401.4469563529,0,0,424,24962.4169847965
-412.8095905553,-401.4469563529,0,0,372,24962.5121548176
-412.8095905553,-401.4469563529,0,0,444,24962.6070959568
-412.8095905553,-401.4469563529,0,0,364,24962.6906259060
-412.8095905553,-401.4469563529,0,0,248,25637.0066509247
-412.8095905553,-401.4469563529,0,0,308,25637.1324648857
-412.8095905553,-401.4469563529,0,1,490,25637.2755978107
-412.8095905553,-401.4469563529,0,0,350,25637.3945109844
-412.8095905553,-401.4469563529,0,1,312,25637.4619588852
-412.8095905553,-401.4469563529,0,0,354,25637.5728299618
-412.8095905553,-401.4469563529,0,0,408,25637.6650619507
-412.8095905553,-401.4469563529,0,0,312,25637.7769529819
-412.8095905553,-401.4469563529,0,0,450,25637.9605607986
-412.8095905553,-401.4469563529,0,0,286,25638.0390758514
-412.8095905553,-401.4469563529,0,0,284,25638.1015868187
-412.8095905553,-401.4469563529,2,2,148,25638.1454699039
-412.8095905553,-401.4469563529,0,0,254,25638.2428019047
-412.8095905553,-401.4469563529,0,0,286,25638.3537847996
-412.8095905553,-401.4469563529,0,0,414,25638.4970388412
-412.8095905553,-401.4469563529,0,0,272,25638.6102869511
-412.8095905553,-401.4469563529,0,0,140,25638.7113668919
-412.8095905553,-401.4469563529,0,0,140,25638.7706089020
-412.8095905553,-401.4469563529,0,0,440,25638.9201250076
-412.8095905553,-401.4469563529,0,0,408,25639.0235998631
-412.8095905553,-401.4469563529,0,0,336,25639.1086368561
-412.7288330905,-401.4469563529,0,0,296,26320.8730559349
-412.7288330905,-401.4469563529,0,0,198,26320.9218590260
-412.7288330905,-401.4469563529,0,0,296,26320.9880149364
-412.7207371610,-401.4469563529,0,1,272,26321.1249527931
-412.7168780374,-401.4469563529,0,0,366,26321.2451999187
-412.7057776457,-401.4469563529,0,0,482,26321.3356518745
-412.7057705646,-401.4469563529,0,0,260,26321.4042959213
-412.7057705646,-401.4469563529,0,0,266,26321.4670310020
-412.7057705646,-401.4469563529,0,0,434,26321.5803380013
-412.6594717019,-401.4469563529,0,2,364,26321.8754439354
-412.6411192380,-401.4469563529,0,0,272,27003.4897458553
-412.6339515668,-401.4469563529,0,0,296,27003.5806457996
-412.6169511042,-401.4469563529,0,0,320,27003.6618239880
-412.6169511042,-401.4469563529,0,0,350,27003.7366750240
-412.5921214524,-401.4469563529,0,0,304,27003.8583498001
-412.5877387075,-401.4469563529,0,0,332,27003.9786379337
-412.5876126039,-401.4469563529,0,0,352,27004.1255939007
-412.5848614781,-401.4469563529,0,0,456,27004.2783889771
-412.5819706745,-401.4469563529,0,0,228,27004.3314328194
-412.5819706745,-401.4469563529,0,0,352,27004.4138548374
-412.5802567574,-401.4469563529,0,0,310,27004.5508008003
-412.5802567574,-401.4469563529,0,0,312,27004.6424598694
-412.5802567574,-401.4469563529,0,0,338,27004.7213988304
-412.5780473396,-401.4469563529,0,1,230,27004.7846279144
-412.5780473396,-401.4469563529,0,0,294,27004.8556339741
-412.5759706772,-401.4469563529,0,0,358,27004.9785728455
-412.5759706772,-401.4469563529,0,0,370,27005.0667498112
-412.5759706772,-401.4469563529,0,0,380,27005.1515889168
-412.5223398629,-401.4469563529,0,0,398,27706.6586289406
-412.5129984036,-401.4469563529,0,0,266,27706.7791819572
-412.5118981624,-401.4469563529,0,0,458,27706.8919730186
-412.5099900690,-401.4469563529,0,0,324,27707.0047910213
-412.5099900690,-401.4469563529,0,2,306,27707.0744929314
-412.4881916326,-401.4469563529,0,0,206,27707.2162799835
-412.4752636405,-401.4469563529,0,0,282,27707.3374338150
-412.4745399634,-401.4469563529,0,0,322,27707.4355928898
-412.3957875256,-401.4469563529,0,0,436,27707.5341429710
-412.3733781240,-401.4469563529,0,0,314,28404.9075188637
-412.3733781240,-401.4469563529,0,0,420,28404.9985809326
-412.3481360444,-401.4469563529,0,0,294,28405.1329188347
-412.3358773919,-401.4469563529,0,0,322,28405.2286629677
-412.2868842063,-401.4469563529,0,0,372,29128.7379999161
-412.2822879267,-401.4469563529,0,0,228,29128.8091778755
-412.2809970087,-401.4469563529,0,0,316,29128.8968989849
-412.2800038213,-401.4469563529,0,0,360,29128.9912378788
-412.2784358378,-401.4469563529,0,0,462,29129.1659100056
-412.2721815619,-401.4469563529,0,0,300,29129.2544248104
-412.2648120577,-401.4469563529,0,0,282,29129.4161448479
-412.2648120577,-401.4469563529,0,0,364,29129.5198359489
-412.2648120577,-401.4469563529,0,1,248,29129.5892739296
-412.2641949457,-401.4469563529,0,0,304,29129.7576370239
-412.2558056983,-401.4469563529,0,0,226,29129.9152119160
-412.2556490978,-401.4469563529,0,0,360,29130.0044059753
-412.2556490978,-401.4469563529,0,0,374,29130.0870339870
-412.2556490978,-401.4469563529,0,0,348,29130.1661369801
-412.1930664890,-401.4469563529,0,0,466,29853.7137320042
-412.1798467833,-401.4469563529,0,0,286,29853.8049819469
-412.1798467833,-401.4469563529,0,0,344,29853.8817138672
-412.1794172926,-401.4469563529,0,2,430,29854.0578129292
-412.1736777246,-401.4469563529,0,0,414,29854.1781258583
-412.1634246756,-401.4469563529,0,0,294,29854.2767219543
-412.1545972813,-401.4469563529,0,0,296,29854.4142398834
-412.1545972813,-401.4469563529,0,0,132,29854.5220608711
-412.1545972813,-401.4469563529,0,0,118,29854.5676178932
-412.1536832658,-401.4469563529,0,0,226,29854.6433639526
-412.1527366011,-401.4469563529,0,0,284,29854.7311728001
-412.1491936157,-401.4469563529,0,0,242,29854.8219928741
-412.1419988857,-401.4469563529,0,0,396,29854.9131569862
-412.1419988857,-401.4469563529,0,0,402,29855.0040919781
-412.1386060087,-401.4469563529,0,0,394,30571.0670850277
-412.0795760784,-401.4469563529,0,0,238,30571.1903538704
-412.0795760784,-401.4469563529,0,0,458,30571.3148629665
-412.0795760784,-401.4469563529,0,0,334,30571.3952198029
-412.0691211153,-401.4469563529,0,0,350,30571.4789948463
-412.0691211153,-401.4469563529,0,1,332,30571.5632598400
-412.0685424952,-401.4469563529,1,0,126,30571.6549839973
-412.0683981077,-401.4469563529,0,0,272,30571.7321338654
-412.0668823439,-401.4469563529,0,0,220,30571.8436808586
-412.0598647480,-401.4469563529,0,0,304,30571.9370868206
-412.0197396188,-401.4469563529,0,0,402,30572.0845019817
-412.0115316022,-401.4469563529,0,0,248,31294.7266910076
-412.0095672291,-401.4469563529,0,0,208,31294.7885220051
-412.0095672291,-401.4469563529,0,0,202,31294.8408708572
-412.0095672291,-401.4469563529,0,0,284,31294.9405198097
-412.0095672291,-401.4469563529,0,0,432,31295.0425038338
-412.0095672291,-401.4469563529,0,0,290,31295.1115398407
-412.0095672291,-401.4469563529,0,0,226,31295.1667559147
-412.0095672291,-401.4469563529,0,0,234,31295.2365889549
-412.0095672291,-401.4469563529,0,0,270,31295.2967329025
-412.0095672291,-401.4469563529,0,0,244,31295.3534529209
-412.0095672291,-401.4469563529,0,0,456,31295.5077619553
-411.9224979492,-401.4469563529,0,0,336,32097.3764870167
-411.9176565700,-401.4469563529,0,0,442,32097.5366528034
-411.9110222800,-401.4469563529,0,7,314,32097.6976318359
-411.9090825854,-401.4469563529,0,0,202,32097.7836029530
-411.8529940351,-401.4469563529,0,0,282,32097.9227359295
-411.8529940351,-401.4469563529,0,0,250,32889.1034538746
-411.8473358318,-401.4469563529,0,0,362,32889.2642929554
-411.8473358318,-401.4469563529,0,0,304,32889.4035098553
-411.7971043658,-401.4469563529,0,0,412,32889.5364129543
-411.7965376974,-401.4469563529,0,0,324,32889.6141009331
-411.7965376974,-401.4469563529,0,0,306,32889.6834688187
-411.7932520957,-401.4469563529,0,0,182,32889.7693459988
-411.7686092118,-401.4469563529,0,0,334,33682.9146158695
-411.7608487085,-401.4469563529,0,0,268,33683.0787580013
-411.7561270727,-401.4469563529,0,0,344,33683.2329528332
-411.7561270727,-401.4469563529,0,0,356,33683.3459589481
-411.7451069286,-401.4469563529,0,0,272,33683.4618899822
-411.7451069286,-401.4469563529,0,0,384,33683.5671558380
-411.7451069286,-401.4469563529,0,0,458,33683.7148959637
-411.7391495555,-401.4469563529,0,0,250,33683.8605179787
-411.7391495555,-401.4469563529,0,0,428,33684.0103018284
-411.7304145077,-401.4469563529,0,0,470,33684.1793358326
-411.7304145077,-401.4469563529,0,0,328,33684.3247888088
-411.7234813335,-401.4469563529,0,0,370,33684.4896218777
-411.7223463674,-401.4469563529,0,0,318,33684.6121959686
-411.7223463674,-401.4469563529,0,1,260,33684.6821208000
-411.7223463674,-401.4469563529,0,0,240,33684.8187909126
-411.7203581188,-401.4469563529,0,0,250,33684.9817049503
-411.7203581188,-401.4469563529,0,0,188,33685.0555028915
-411.7203581188,-401.4469563529,0,0,254,33685.1707379818
-411.7153232190,-401.4469563529,0,0,248,33685.3529138565
-411.7145528039,-401.4469563529,0,0,300,33685.4909379482
-411.7145528039,-401.4469563529,0,0,282,33685.6838729382
-411.7137332177,-401.4469563529,0,0,390,33685.8970069885
-411.7124890471,-401.4469563529,0,0,422,33686.0303809643
-411.7124890471,-401.4469563529,0,0,456,33686.1391699314
-411.6910544625,-401.4469563529,0,0,400,33686.2859787941
-411.6727811213,-401.4469563529,0,0,352,34506.8041980267
-411.6442483295,-401.4469563529,0,0,258,34506.9094138145
-411.6442483295,-401.4469563529,0,0,242,34506.9677069187
-411.6373074815,-401.4469563529,0,0,242,34507.0978608131
-411.6333696447,-401.4469563529,0,0,374,34507.2673959732
-411.6333696447,-401.4469563529,0,0,274,34507.3620169163
-411.6326351048,-401.4469563529,0,0,344,34507.4560298920
-411.6326351048,-401.4469563529,0,0,374,34507.5859718323
-411.6326351048,-401.4469563529,0,0,388,34507.6703379154
-411.6137974594,-401.4469563529,0,0,220,34507.7935738564
-411.6137974594,-401.4469563529,0,0,228,34507.8551487923
-411.6135245059,-401.4469563529,0,0,262,34507.9974298477
-411.5547105894,-401.4469563529,0,0,266,35380.2478058338
-411.5518074797,-401.4469563529,0,0,102,35380.3571429253
-411.5518074797,-401.4469563529,0,0,154,35380.4106349945
-411.5508690863,-401.4469563529,0,0,372,35380.5589740276
-411.5503833364,-401.4469563529,0,0,118,35380.6858799458
-411.5503833364,-401.4469563529,0,6,0,35380.8821828365
-411.5485328770,-401.4469563529,0,0,262,35380.9750249386
-411.5424433550,-401.4469563529,0,0,366,35381.2067170143
-411.4939234208,-401.4469563529,0,0,352,35381.3263649940
-411.4939234208,-401.4469563529,0,0,394,35381.4219357967
-411.4830064285,-401.4469563529,0,0,338,36212.0080618858
-411.4830064285,-401.4469563529,0,0,358,36212.0913069248
-411.4793481146,-401.4469563529,2,11,0,36212.2483949661
-411.4793481146,-401.4469563529,0,0,144,36212.2984728813
-411.4793481146,-401.4469563529,0,0,140,36212.3470737934
-411.4793481146,-401.4469563529,0,0,250,36212.4527509212
-411.4793481146,-401.4469563529,0,0,266,36212.5338578224
-411.4746320367,-401.4469563529,2,3,118,36212.7034590244
-411.4702794943,-401.4469563529,0,0,376,36212.8614399433
-411.4694777391,-401.4469563529,0,4,382,36212.9802348614
-411.4694777391,-401.4469563529,0,0,368,36213.0635638237
-411.4681287872,-401.4469563529,0,0,394,36213.2580819130
-411.4676699676,-401.4469563529,0,0,388,36213.3794858456
-411.4190651484,-401.4469563529,0,0,262,36213.5225839615
-411.4190651484,-401.4469563529,0,0,258,36213.5857539177
-411.4190651484,-401.4469563529,0,0,334,37034.9768209457
-411.4190651484,-401.4469563529,0,0,390,37035.1213498116
-411.4190651484,-401.4469563529,0,0,410,37035.2681210041
-411.4190651484,-401.4469563529,0,0,328,37035.4046039581
-411.4190651484,-401.4469563529,0,0,440,37035.5609309673
-411.4190651484,-401.4469563529,0,0,460,37035.6852068901
-411.4190651484,-401.4469563529,0,0,326,37035.8069210052
-411.4190651484,-401.4469563529,0,0,278,37035.9557290077
-411.4190651484,-401.4469563529,0,3,516,37036.0944077969
-411.4186130511,-401.4469563529,0,0,162,37036.1967430115
-411.4186130511,-401.4469563529,0,0,272,37036.3249638081
-411.4186130511,-401.4469563529,0,0,332,37036.4770789146
-411.4186130511,-401.4469563529,0,1,298,37036.6466069221
-411.4186130511,-401.4469563529,0,0,328,37036.7890799046
-411.4186130511,-401.4469563529,0,0,192,37036.9363448620
-411.4186130511,-401.4469563529,0,0,408,37037.1216988564
-411.4186130511,-401.4469563529,0,0,374,37037.2725260258
-411.4186130511,-401.4469563529,0,0,288,37037.4375739098
-411.4186130511,-401.4469563529,0,0,286,37037.5068910122
-411.4186130511,-401.4469563529,0,0,320,37037.6572289467
-411.4186130511,-401.4469563529,0,0,368,37037.8124120235
-411.4186130511,-401.4469563529,0,0,446,37037.9689438343
-411.4186130511,-401.4469563529,0,0,236,37038.1235768795
-411.4186130511,-401.4469563529,0,0,248,37038.2552058697
-411.4186130511,-401.4469563529,0,1,402,37038.4163010120
-411.3604513379,-401.4469563529,0,0,244,37038.5489239693
-411.3604513379,-401.4469563529,0,0,368,37038.6709518433
-411.3423734475,-401.4469563529,0,0,116,37908.9712328911
-411.3423734475,-401.4469563529,0,0,204,37909.0233788490
-411.3416399304,-401.4469563529,0,0,336,37909.1122639179
-411.3390994733,-401.4469563529,0,0,324,37909.2321839333
-411.3347745160,-401.4469563529,0,0,114,37909.2891538143
-411.3268230888,-401.4469563529,0,0,328,37909.4474668503
-411.3268230888,-401.4469563529,0,0,382,37909.5954499245
-411.3268230888,-401.4469563529,0,0,212,37909.6758289337
-411.2786287129,-401.4469563529,0,0,368,38794.6468470097
-411.2576607837,-401.4469563529,0,0,114,38794.8105428219
-411.2575494337,-401.4469563529,0,0,260,38794.9198570251
-411.2569138953,-401.4469563529,0,0,448,38795.0209507942
-411.2569138953,-401.4469563529,0,0,494,38795.1305739880
-411.2569138953,-401.4469563529,0,0,412,38795.2523210049
-411.2559067807,-401.4469563529,0,0,374,38795.3445029259
-411.2559067807,-401.4469563529,0,0,346,38795.4268720150
-411.2465277239,-401.4469563529,0,4,62,38795.6606388092
-411.2461866860,-401.4469563529,0,4,478,38795.7996449471
-411.2438404508,-401.4469563529,0,0,276,38795.9253768921
-411.2438404508,-401.4469563529,0,0,244,38795.9979269505
-411.2426000997,-401.4469563529,0,0,200,38796.0703599453
-411.2426000997,-401.4469563529,0,0,176,38796.1351528168
-411.2426000997,-401.4469563529,0,0,172,38796.2253069878
-411.2426000997,-401.4469563529,0,0,350,38796.3133378029
-411.2417198193,-401.4469563529,0,0,406,38796.4238708019
-411.1903847214,-401.4469563529,0,0,384,39651.6296448708
-411.1903847214,-401.4469563529,0,0,392,39651.7375929356
-411.1903847214,-401.4469563529,0,0,334,39651.8945188522
-411.1903847214,-401.4469563529,0,0,402,39652.0645658970
-411.1903847214,-401.4469563529,0,0,394,39652.1967480183
-411.1903847214,-401.4469563529,0,0,384,39652.3392779827
-411.1903847214,-401.4469563529,0,0,376,39652.4962928295
-411.1903847214,-401.4469563529,0,0,410,39652.6569550037
-411.1903847214,-401.4469563529,0,0,334,39652.7875638008
-411.1903847214,-401.4469563529,0,0,396,39653.0057988167
-411.1903847214,-401.4469563529,0,0,302,39653.1508920193
-411.1903847214,-401.4469563529,0,0,322,39653.3278629780
-411.1903847214,-401.4469563529,0,0,238,39653.4656608105
-411.1903847214,-401.4469563529,0,0,234,39653.5559229851
-411.1903847214,-401.4469563529,0,0,238,39653.6188178062
-411.1903847214,-401.4469563529,0,0,370,39653.7673130035
-411.1903847214,-401.4469563529,0,0,342,39653.9206240177
-411.1903847214,-401.4469563529,0,0,300,39654.0572679043
-411.1903847214,-401.4469563529,0,0,434,39654.2688000202
-411.1903847214,-401.4469563529,0,0,512,39654.4091639519
-411.1903847214,-401.4469563529,0,0,314,39654.5674748421
-411.1903847214,-401.4469563529,0,0,296,39654.6608679295
-411.1903847214,-401.4469563529,0,0,272,39654.7820799351
-411.1903847214,-401.4469563529,0,1,360,39654.9328699112
-411.1903847214,-401.4469563529,0,0,300,39655.0339498520
-411.1903847214,-401.4469563529,0,0,390,39655.1787488461
-411.1903847214,-401.4469563529,0,0,352,39655.2874119282
-411.1481116268,-401.4469563529,0,0,350,39655.3950757980
-411.1298006258,-401.4469563529,0,2,262,40592.9545919895
-411.1298006258,-401.4469563529,0,0,320,40593.0319929123
-411.1296882524,-401.4469563529,0,0,286,40593.1139709949
-411.1249098520,-401.4469563529,0,0,414,40593.2396919727
-411.1129376142,-401.4469563529,0,0,322,40593.4069328308
-411.0636905849,-401.4469563529,0,0,302,40593.6695458889
-411.0636905849,-401.4469563529,0,0,378,41503.9877889156
-411.0441572052,-401.4469563529,0,0,144,41504.1629579067
-411.0397886061,-401.4469563529,0,0,452,41504.2848339081
-411.0329723998,-401.4469563529,0,0,320,41504.4515128136
-411.0277241367,-401.4469563529,0,0,318,41504.5394389629
-411.0277241367,-401.4469563529,0,0,314,41504.6124858856
-411.0277241367,-401.4469563529,0,0,198,41504.6710748672
-411.0277241367,-401.4469563529,0,3,182,41504.7301559448
-411.0056512965,-401.4469563529,1,0,304,42470.6159908772
-411.0050581828,-401.4469563529,0,0,172,42470.7290909290
-411.0050581828,-401.4469563529,0,0,168,42470.7865808010
-411.0007000596,-401.4469563529,0,0,344,42470.8931939602
-411.0007000596,-401.4469563529,0,0,378,42470.9794738293
-411.0007000596,-401.4469563529,0,0,396,42471.0691947937
-410.9943582382,-401.4469563529,0,1,328,42471.2213959694
-410.9928453262,-401.4469563529,0,0,268,42471.3355178833
-410.9928453262,-401.4469563529,0,0,296,42471.4105899334
-410.9896592960,-401.4469563529,0,0,318,42471.7791368961
-410.9330994577,-401.4469563529,0,0,456,43439.7563188076
-410.9328514132,-401.4469563529,0,0,136,43439.8540699482
-410.9328514132,-401.4469563529,0,0,158,43439.9153888226
-410.9328514132,-401.4469563529,0,0,254,43440.0066328049
-410.9317978556,-401.4469563529,0,0,170,43440.0627520084
-410.9317978556,-401.4469563529,0,0,198,43440.1230008602
-410.9215824114,-401.4469563529,0,0,332,43440.3443248272
-410.9155479329,-401.4469563529,0,0,294,43440.5098769665
-410.9155479329,-401.4469563529,0,0,308,43440.6448998451
-410.8865223619,-401.4469563529,0,0,302,43440.7804658413
-410.8865223619,-401.4469563529,0,0,212,44414.6589288712
-410.8865223619,-401.4469563529,0,0,466,44414.7963788509
-410.8865223619,-401.4469563529,0,0,294,44414.9690480232
-410.8485945964,-401.4469563529,0,0,300,44415.0582399368
-410.8443663024,-401.4469563529,0,1,448,44415.2612748146
-410.8436360781,-401.4469563529,0,0,414,44415.3877778053
-410.8059681767,-401.4469563529,0,0,234,45468.9592468739
-410.7987997502,-401.4469563529,0,0,368,45469.1014590263
-410.7981244427,-401.4469563529,0,0,228,45469.1988790035
-410.7936893545,-401.4469563529,0,0,276,45469.3959498405
-410.7922950124,-401.4469563529,0,0,370,45469.4992268085
-410.7867260074,-401.4469563529,0,0,350,45469.5849180222
-410.7640791929,-401.4469563529,0,1,236,45469.6716988087
-410.7359717595,-401.4469563529,0,0,358,46461.5189218521
-410.7239813264,-401.4469563529,0,0,430,46461.6329228878
-410.7128211825,-401.4469563529,0,0,276,46461.8037099838
-410.7122093924,-401.4469563529,0,0,338,46461.8896849155
-410.7110775167,-401.4469563529,0,0,364,46462.0586957932
-410.6733090062,-401.4469563529,0,0,352,46462.1675097942
-410.6733090062,-401.4469563529,0,0,384,46462.2595469952
-410.6648017136,-401.4469563529,0,0,452,47442.5408368111
-410.6631179409,-401.4469563529,0,0,288,47442.6162738800
-410.6539304086,-401.4469563529,0,0,316,47442.7813718319
-410.6475698015,-401.4469563529,0,0,274,47442.8691349030
-410.6448356028,-401.4469563529,0,1,478,47443.0025689602
-410.6448356028,-401.4469563529,0,0,250,47443.0678529739
-410.6443040959,-401.4469563529,0,0,296,47443.1708569527
-410.6419481837,-401.4469563529,0,0,444,47443.3335478306
-410.6418346058,-401.4469563529,0,0,240,47443.4067997932
-410.6008040193,-401.4469563529,0,0,196,48430.7242579460
-410.6008040193,-401.4469563529,0,0,330,48430.8830828667
-410.6008040193,-401.4469563529,0,0,444,48431.0635437965
-410.5910110914,-401.4469563529,0,0,144,48431.2374699116
-410.5910110914,-401.4469563529,0,0,144,48431.3158199787
-410.5910110914,-401.4469563529,0,0,164,48431.3748469353
-410.5910110914,-401.4469563529,0,0,134,48431.4267477989
-410.5901986483,-401.4469563529,0,0,220,48431.5473988056
-410.5901986483,-401.4469563529,0,0,312,48431.6250388622
-410.5901986483,-401.4469563529,0,0,318,48431.7642629147
-410.5892011540,-401.4469563529,0,0,244,48431.9184989929
-410.5863786394,-401.4469563529,0,0,430,48432.1100950241
-410.5839810900,-401.4469563529,0,0,246,48432.3422429562
-410.5814152834,-401.4469563529,0,0,326,48432.6421759129
-410.5811263440,-401.4469563529,0,0,420,48432.7638738155
-410.5579653987,-401.4469563529,0,0,384,49440.4264969826
-410.5579653987,-401.4469563529,0,0,262,49440.5500159264
-410.5522332778,-401.4469563529,0,0,284,49440.6424798965
-410.5522332778,-401.4469563529,0,0,288,49440.7090559006
-410.5522332778,-401.4469563529,0,0,258,49440.7697567940
-410.5522332778,-401.4469563529,0,0,248,49440.9296138287
-410.5522332778,-401.4469563529,0,0,320,49441.0883338451
-410.5522332778,-401.4469563529,0,0,310,49441.2154808044
-410.4929607741,-401.4469563529,0,0,292,50439.4116508961
-410.4929607741,-401.4469563529,0,1,342,50439.5212428570
-410.4819206915,-401.4469563529,0,0,408,50439.6293239594
-410.4794833197,-401.4469563529,1,3,340,50439.7513699532
-410.4688855304,-401.4469563529,0,0,384,50439.8946459293
-410.4574832224,-401.4469563529,0,0,236,50439.9787018299
-410.4449156377,-401.4469563529,0,0,276,50440.1180028915
-410.3958876224,-401.4469563529,0,0,350,51414.2356939316
-410.3936789818,-401.4469563529,0,0,386,51414.4090750217
-410.3913616387,-401.4469563529,0,0,0,51414.5040597916
-410.3430619165,-405.9062980962,0,0,238,52355.2418179512
-410.3382717669,-405.9062980962,0,0,290,52355.3387789726
-410.3345615584,-405.9062980962,0,0,272,52355.4593689442
-410.3306080192,-405.9062980962,0,0,264,52355.5745530128
-410.1045106287,-405.9062980962,0,0,252,54119.4838290215
-410.0677069303,-405.9062980962,0,0,258,54119.8021688461
-409.9190610619,-405.9062980962,0,0,340,55111.6512358189
-409.9190610619,-405.9062980962,0,0,362,55111.7451908588
-409.9190610619,-405.9062980962,0,0,364,55111.8355588913
-409.9190610619,-405.9062980962,0,0,230,55111.9405169487
-409.8042527337,-405.9062980962,0,0,214,55112.0717937946
-409.7863586850,-405.9062980962,0,0,334,55988.6771509647
-409.7812891131,-405.9062980962,0,0,206,55988.7550859451
-409.7748854593,-405.9062980962,0,0,174,55988.8920760155
-409.7739573968,-405.9062980962,0,0,270,55989.0313258171
-409.6427095724,-405.9062980962,0,0,270,56851.2732768059
-409.6422603929,-405.9062980962,0,0,380,56851.4381339550
-409.6422603929,-405.9062980962,0,0,234,56851.5737259388
-409.6413606819,-405.9062980962,0,0,258,56851.6804819107
-409.5284688414,-405.9062980962,0,0,152,57644.8220479488
-409.5232087922,-405.9062980962,0,0,152,57644.9173808098
-409.5232087922,-405.9062980962,0,0,318,57645.0250070095
-409.5157464850,-405.9062980962,0,0,322,57645.2012329102
-409.2757812990,-405.9062980962,0,0,390,59185.3274328709
-409.1631127286,-405.9062980962,0,0,268,59893.6779649258
-409.0543135891,-405.9062980962,0,0,430,60553.4949138165
-409.0542202117,-405.9062980962,0,0,364,60553.5993928909
-409.0521726889,-405.9062980962,0,0,398,60553.7409689426
-408.9497202648,-405.9062980962,0,0,396,61283.9598989487
-408.9496329186,-405.9062980962,0,0,338,61284.1063380241
-408.9496329186,-405.9062980962,0,0,246,61284.2882299423
-408.9496329186,-405.9062980962,0,0,240,61284.4398298264
-408.9492688363,-405.9062980962,0,0,258,61284.6985409260
-408.9478380059,-405.9062980962,0,0,380,61285.1197159290
-408.9472962794,-405.9062980962,0,0,444,61285.4445040226
-408.9464503868,-405.9062980962,0,0,372,61285.6608178616
-408.8542430942,-405.9062980962,0,0,264,61787.5707178116
-408.7484190678,-405.9062980962,0,0,274,62324.9379270077
-408.4667641244,-405.9062980962,0,0,300,63811.1698029041
-408.3803820238,-405.9062980962,0,0,322,64224.4750878811
-407.9471022692,-405.9062980962,0,0,138,66157.7672779560
-407.7871931234,-405.9062980962,0,0,250,66690.2697479725
-407.6281083033,-405.9062980962,0,0,290,67241.8099730015
-407.5529441196,-405.9062980962,0,0,378,67496.6767740250
-407.1042007490,-405.9062980962,0,0,274,68805.6296589375


